Four-loop QCD propagators and vertices with one vanishing external momentum

We have computed the self-energies and a set of three-particle vertex functions for massless QCD at the four-loop level in the MSbar renormalization scheme. The vertex functions are evaluated at points where one of the momenta vanishes. Analytical results are obtained for a generic gauge group and with the full gauge dependence, which was made possible by extensive use of the Forcer program for massless four-loop propagator integrals. The bare results in dimensional regularization are provided in terms of master integrals and rational coefficients; the latter are exact in any space-time dimension. Our results can be used for further precision investigations of the perturbative behaviour of the theory in schemes other than MSbar. As an example, we derive the five-loop beta function in a relatively common alternative, the minimal momentum subtraction (MiniMOM) scheme.

==> form2tex/aMM1.inc <==
\biggl(\frac{169}{36} \colorfactor{\ca}
-\frac{20}{9} \colorfactor{\tf \nf}\biggr)
+\frac{1}{2} \colorfactor{\ca} \gaugefactor{\xil}
+\frac{1}{4} \colorfactor{\ca} \gaugefactor{\xil^2}


==> form2tex/aMM2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(\frac{76063}{1296}
-\frac{39}{8} \z3\biggr)
+\colorfactor{\ca \tf \nf} \biggl(-\frac{3166}{81}
-8 \z3\biggr)
+\colorfactor{\cf \tf \nf} \biggl(-\frac{55}{3}
+16 \z3\biggr)
+\frac{400}{81} \colorfactor{\tf^2 \nf^2}\Biggr]
+\Biggl[\colorfactor{\ca^2} \biggl(\frac{269}{144}
+\frac{11}{4} \z3\biggr)
-\frac{10}{9} \colorfactor{\ca \tf \nf}\Biggr] \gaugefactor{\xil}
+\colorfactor{\ca^2} \biggl(\frac{35}{16}
-\frac{3}{8} \z3\biggr) \gaugefactor{\xil^2}
+\frac{5}{16} \colorfactor{\ca^2} \gaugefactor{\xil^3}


==> form2tex/aMM3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(\frac{42074947}{46656}
-\frac{20225}{144} \z3
-\frac{7805}{192} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{202997}{243}
-\frac{868}{9} \z3
+\frac{160}{3} \z5\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{41243}{81}
+328 \z3
+80 \z5\biggr)
+\colorfactor{\cf^2 \tf \nf} \biggl(\frac{286}{9}
+\frac{296}{3} \z3
-160 \z5\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(\frac{47965}{243}
+\frac{592}{9} \z3\biggr)
+\colorfactor{\cf \tf^2 \nf^2} \biggl(\frac{14002}{81}
-\frac{416}{3} \z3\biggr)
-\frac{8000}{729} \colorfactor{\tf^3 \nf^3}\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{17743}{648}
+\frac{10355}{144} \z3
-\frac{295}{16} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{1010}{81}
-\frac{136}{3} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{55}{6}
+8 \z3\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(\frac{56}{81}
+\frac{64}{9} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{16235}{576}
-\frac{71}{24} \z3
-\frac{175}{96} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{497}{72}
+\z3\biggr)\Biggr] \gaugefactor{\xil^2}
+\colorfactor{\ca^3} \biggl(\frac{1207}{192}
-\frac{61}{48} \z3
-\frac{5}{48} \z5\biggr) \gaugefactor{\xil^3}
+\colorfactor{\ca^3} \biggl(\frac{169}{192}
-\frac{11}{48} \z3
+\frac{35}{192} \z5\biggr) \gaugefactor{\xil^4}


==> form2tex/aMM4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(\frac{14547680453}{839808}
-\frac{2765315}{768} \z3
-\frac{11}{6} \z4
-\frac{114885815}{27648} \z5
+\frac{857341}{4608} \z3^2
+\frac{2850407}{1536} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{5707}{216}
+\frac{229315}{192} \z3
+88 \z4
-\frac{34035}{128} \z5
-\frac{176425}{192} \z3^2
+\frac{292201}{512} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{2162787959}{104976}
-\frac{30109}{72} \z3
+17 \z4
+\frac{174305}{36} \z5
+\frac{4471}{36} \z3^2
-2478 \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{53165981}{3888}
+\frac{154055}{24} \z3
-\frac{82}{3} \z4
+\frac{45320}{9} \z5
-554 \z3^2
+\frac{2800}{3} \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{11768}{9}
+4761 \z3
+\frac{44}{3} \z4
-\frac{44980}{9} \z5
-2240 \z7\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(\frac{31}{3}
-104 \z3
-1960 \z5
+2240 \z7\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{4544}{27}
-2600 \z3
-208 \z4
-340 \z5
+\frac{5440}{3} \z3^2
-\frac{49}{2} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{31237051}{4374}
+\frac{19931}{9} \z3
+\frac{28}{3} \z4
-\frac{2755}{3} \z5
+\frac{1280}{9} \z3^2\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{80044}{9}
-\frac{39140}{9} \z3
+\frac{56}{3} \z4
-\frac{21440}{9} \z5
-512 \z3^2\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(\frac{13025}{54}
-\frac{25792}{9} \z3
-\frac{88}{3} \z4
+\frac{22400}{9} \z5
+512 \z3^2\biggr)
+\colorfactor{\dfFFna \nf^2} \biggl(-\frac{6896}{27}
+336 \z3
+64 \z4
-320 \z5
+\frac{512}{3} \z3^2\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(-\frac{5370989}{6561}
-\frac{3680}{9} \z3
+\frac{640}{27} \z5\biggr)
+\colorfactor{\cf \tf^3 \nf^3} \biggl(-\frac{295702}{243}
+\frac{7712}{9} \z3
+\frac{1280}{9} \z5\biggr)
+\frac{160000}{6561} \colorfactor{\tf^4 \nf^4}\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{7179859}{15552}
+\frac{1693429}{1152} \z3
-\frac{1003}{256} \z4
-\frac{5192539}{9216} \z5
+\frac{3625}{512} \z6
-\frac{24195}{512} \z3^2
+\frac{7175357}{36864} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{1}{3}
+\frac{30443}{192} \z3
-\frac{333}{32} \z4
-\frac{134495}{384} \z5
+\frac{75}{4} \z6
+\frac{7821}{64} \z3^2
-\frac{7427}{384} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{7734173}{23328}
-\frac{628187}{432} \z3
+\frac{87}{16} \z4
+\frac{21671}{72} \z5
-\frac{299}{6} \z3^2
-\frac{539}{8} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{113789}{648}
-\frac{205}{3} \z3
-6 \z4
+6 \z5
+88 \z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{143}{9}
+\frac{148}{3} \z3
-80 \z5\biggr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{992}{3} \z3
+340 \z5
-16 \z3^2
+\frac{147}{2} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{32087}{1458}
+\frac{12935}{27} \z3
-2 \z4
-\frac{170}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{5921}{81}
-16 \z3\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(\frac{4640}{729}
-\frac{1280}{27} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{59745655}{124416}
-\frac{37511}{1152} \z3
-\frac{185}{512} \z4
-\frac{966623}{13824} \z5
+\frac{25}{32} \z6
+\frac{2735}{256} \z3^2
+\frac{11879}{1536} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{7}{24}
-\frac{83}{96} \z3
-\frac{99}{64} \z4
+\frac{1095}{64} \z5
+\frac{75}{64} \z6
+\frac{97}{4} \z3^2
-\frac{7861}{256} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{3380129}{15552}
-\frac{4249}{432} \z3
-\frac{67}{16} \z4
+\frac{2015}{432} \z5
+\frac{11}{12} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{2887}{48}
+\frac{387}{8} \z3
+6 \z4
-6 \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{7771}{486}
+\frac{128}{27} \z3
+\frac{10}{9} \z5\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{766171}{6912}
-\frac{16391}{864} \z3
+\frac{3}{64} \z4
-\frac{53467}{13824} \z5
+\frac{125}{512} \z6
-\frac{87}{128} \z3^2
+\frac{61313}{18432} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{359}{32} \z3
-\frac{9}{8} \z4
+\frac{1255}{64} \z5
+\frac{75}{32} \z6
+\frac{79}{32} \z3^2
-\frac{1393}{384} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{30983}{1728}
+\frac{601}{216} \z3
-\frac{695}{432} \z5
-\frac{1}{6} \z3^2\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{109757}{4608}
-\frac{17009}{2304} \z3
+\frac{23}{512} \z4
+\frac{18575}{9216} \z5
-\frac{25}{768} \z6
-\frac{29}{1536} \z3^2
+\frac{147}{512} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{691}{192} \z3
+\frac{21}{64} \z4
-\frac{1385}{384} \z5
-\frac{25}{64} \z6
-\frac{121}{64} \z3^2
+\frac{1785}{512} \z7\biggr)\Biggr] \gaugefactor{\xil^4}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{323}{128}
-\frac{259}{384} \z3
+\frac{6485}{9216} \z5
-\frac{21}{512} \z3^2
-\frac{4823}{36864} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{5}{64} \z3
-\frac{35}{384} \z5
-\frac{15}{64} \z3^2
+\frac{91}{192} \z7\biggr)\Biggr] \gaugefactor{\xil^5}


==> form2tex/betaLandauQCDMM0.inc <==
11
-\frac{2}{3} \colorfactor{\nf}


==> form2tex/betaLandauQCDMM1.inc <==
102
-\frac{38}{3} \colorfactor{\nf}


==> form2tex/betaLandauQCDMM2.inc <==
\biggl(\frac{28965}{8}
-\frac{3861}{8} \z3\biggr)
+\colorfactor{\nf} \biggl(-\frac{7715}{12}
+\frac{175}{12} \z3\biggr)
+\colorfactor{\nf^2} \biggl(\frac{989}{54}
+\frac{8}{9} \z3\biggr)


==> form2tex/betaLandauQCDMM3.inc <==
\biggl(\frac{1380469}{8}
-\frac{625317}{16} \z3
-\frac{772695}{32} \z5\biggr)
+\colorfactor{\nf} \biggl(-\frac{970819}{24}
+\frac{516881}{72} \z3
+\frac{1027375}{144} \z5\biggr)
+\colorfactor{\nf^2} \biggl(\frac{736541}{324}
-\frac{6547}{27} \z3
-\frac{9280}{27} \z5\biggr)
+\colorfactor{\nf^3} \biggl(-\frac{800}{27}
+\frac{16}{9} \z3\biggr)


==> form2tex/betaLandauQCDMM4.inc <==
\biggl(\frac{3248220045}{256}
-\frac{1064190195}{512} \z3
-\frac{4922799165}{512} \z5
-\frac{7696161}{64} \z3^2
+\frac{21619456551}{4096} \z7\biggr)
+\colorfactor{\nf} \biggl(-\frac{115659378547}{31104}
+\frac{10327103555}{20736} \z3
+\frac{18219328375}{6912} \z5
+\frac{82869}{32} \z3^2
-\frac{24870449471}{18432} \z7\biggr)
+\colorfactor{\nf^2} \biggl(\frac{833934985}{2592}
-\frac{13019053}{1296} \z3
-\frac{65264845}{324} \z5
+\frac{59531}{36} \z3^2
+\frac{26952037}{432} \z7\biggr)
+\colorfactor{\nf^3} \biggl(-\frac{3249767}{324}
-\frac{129869}{162} \z3
+\frac{299875}{54} \z5
-\frac{2240}{27} \z3^2\biggr)
+\colorfactor{\nf^4} \biggl(\frac{2617}{27}
+\frac{304}{27} \z3
-\frac{1760}{27} \z5\biggr)


==> form2tex/ghghglgMSb1.inc <==
\frac{3}{4} \colorfactor{\ca}
+\frac{1}{4} \colorfactor{\ca} \gaugefactor{\xil}


==> form2tex/ghghglgMSb2.inc <==
\biggl(\frac{599}{96} \colorfactor{\ca^2}
-\frac{29}{12} \colorfactor{\ca \tf \nf}\biggr)
+\colorfactor{\ca^2} \biggl(\frac{97}{32}
-\frac{9}{16} \z3\biggr) \gaugefactor{\xil}
+\colorfactor{\ca^2} \biggl(\frac{1}{4}
+\frac{3}{16} \z3\biggr) \gaugefactor{\xil^2}


==> form2tex/ghghglgMSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(\frac{89543}{864}
-\frac{1061}{128} \z3
+\frac{25}{32} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(-\frac{9}{4}
+\frac{213}{16} \z3
-\frac{75}{8} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{15143}{216}
-\frac{49}{8} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \bigl(-16
+12 \z3\bigr)
+\frac{280}{27} \colorfactor{\ca \tf^2 \nf^2}\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{25967}{768}
-\frac{4705}{384} \z3
+\frac{1015}{192} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(\frac{7}{4}
+\frac{83}{16} \z3
-\frac{55}{8} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{357}{32}
+\frac{55}{24} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{4387}{768}
+\frac{389}{384} \z3
-\frac{235}{192} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(-\frac{1}{4}
+\frac{37}{16} \z3
-\frac{5}{2} \z5\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{31}{48}
+\frac{55}{384} \z3
+\frac{5}{16} \z5\biggr)
-\frac{1}{16} \colorfactor{\dfAAnaca} \z3\Biggr] \gaugefactor{\xil^3}


==> form2tex/ghghglgMSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(\frac{2073522751}{995328}
-\frac{12627131}{36864} \z3
-\frac{167275}{36864} \z5
+\frac{10405}{3072} \z3^2
-\frac{1230425}{73728} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{22805}{768}
-\frac{332267}{1536} \z3
+\frac{169855}{192} \z5
+\frac{269}{8} \z3^2
-\frac{1600291}{3072} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{21234067}{10368}
-\frac{59819}{1152} \z3
+\frac{15955}{288} \z5
-\frac{5}{8} \z3^2
+\frac{147}{4} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{270353}{432}
+\frac{2927}{8} \z3
+65 \z5\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{599}{24}
+74 \z3
-120 \z5\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{11}{3}
+66 \z3
-40 \z5
-30 \z3^2\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(\frac{8857}{288}
+\frac{1343}{24} \z3
-\frac{4125}{16} \z5
-\frac{21}{4} \z3^2
+\frac{441}{4} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{387845}{648}
+\frac{4333}{72} \z3
-\frac{485}{36} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{11267}{54}
-140 \z3\biggr)
-\frac{12530}{243} \colorfactor{\ca \tf^3 \nf^3}\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{459546241}{746496}
-\frac{22565215}{110592} \z3
+\frac{1075}{512} \z4
+\frac{11158619}{110592} \z5
-\frac{3625}{1024} \z6
+\frac{1299}{512} \z3^2
-\frac{1371559}{24576} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{30703}{2304}
+\frac{599507}{4608} \z3
+\frac{333}{64} \z4
-\frac{297785}{1152} \z5
-\frac{75}{8} \z6
+\frac{1185}{64} \z3^2
+\frac{185395}{1024} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{133267097}{373248}
+\frac{7001}{128} \z3
-\frac{231}{32} \z4
-\frac{35129}{3456} \z5
+\frac{203}{32} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{2401}{24}
+\frac{1211}{16} \z3
+9 \z4
+7 \z5
-9 \z3^2\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(-\frac{1207}{144}
-\frac{1613}{144} \z3
+\frac{875}{144} \z5
-\frac{15}{4} \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{256109}{5832}
-\frac{223}{54} \z3
+\z4
-\frac{50}{9} \z5\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{10731167}{110592}
-\frac{1457435}{110592} \z3
+\frac{449}{1024} \z4
-\frac{611293}{110592} \z5
-\frac{25}{64} \z6
-\frac{509}{1024} \z3^2
+\frac{133357}{9216} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{22457}{2304}
+\frac{55715}{4608} \z3
+\frac{99}{128} \z4
-\frac{39565}{576} \z5
-\frac{75}{128} \z6
+\frac{249}{128} \z3^2
+\frac{86807}{1536} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{290183}{13824}
-\frac{8983}{3456} \z3
-\frac{5}{32} \z4
+\frac{5215}{3456} \z5
+\frac{13}{32} \z3^2\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(\frac{55}{288}
-\frac{1235}{144} \z3
+\frac{625}{72} \z5\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{1002679}{55296}
-\frac{25127}{36864} \z3
+\frac{15}{128} \z4
+\frac{218411}{36864} \z5
-\frac{125}{1024} \z6
-\frac{95}{1536} \z3^2
-\frac{235571}{73728} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{1807}{2304}
+\frac{19943}{1536} \z3
+\frac{9}{16} \z4
+\frac{395}{192} \z5
-\frac{75}{64} \z6
+\frac{53}{64} \z3^2
-\frac{50323}{3072} \z7\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{6247}{3072}
+\frac{131}{1536} \z3
+\frac{1}{1024} \z4
+\frac{20815}{18432} \z5
+\frac{25}{1536} \z6
-\frac{47}{512} \z3^2
-\frac{245}{24576} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{493}{256} \z3
-\frac{21}{128} \z4
+\frac{775}{384} \z5
+\frac{25}{128} \z6
+\frac{51}{128} \z3^2
-\frac{343}{1024} \z7\biggr)\Biggr] \gaugefactor{\xil^4}


==> form2tex/ghghglhMSb1.inc <==
\frac{1}{2} \colorfactor{\ca} \gaugefactor{\xil}


==> form2tex/ghghglhMSb2.inc <==
\colorfactor{\ca^2} \biggl(\frac{43}{16}
-\frac{9}{16} \z3\biggr) \gaugefactor{\xil}
+\colorfactor{\ca^2} \biggl(\frac{7}{16}
+\frac{3}{16} \z3\biggr) \gaugefactor{\xil^2}


==> form2tex/ghghglhMSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(\frac{3631}{128}
-\frac{1939}{192} \z3
+\frac{85}{64} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(9 \z3
-\frac{75}{8} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{493}{48}
+\frac{29}{12} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{2089}{384}
+\frac{209}{192} \z3
-\frac{215}{192} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(2 \z3
-\frac{25}{8} \z5\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{17}{24}
+\frac{5}{16} \z3
+\frac{25}{96} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(-\frac{3}{2} \z3
+\frac{5}{4} \z5\biggr)\Biggr] \gaugefactor{\xil^3}


==> form2tex/ghghglhMSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(\frac{357972595}{746496}
-\frac{1471145}{6912} \z3
+\frac{1111}{512} \z4
+\frac{148387}{9216} \z5
-\frac{3625}{1024} \z6
+\frac{2351}{256} \z3^2
-\frac{121513}{73728} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{16069}{192} \z3
+\frac{333}{64} \z4
-\frac{5595}{128} \z5
-\frac{75}{8} \z6
-\frac{21}{8} \z3^2
-\frac{3521}{192} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{26691869}{93312}
+\frac{27587}{432} \z3
-\frac{303}{32} \z4
+\frac{191}{36} \z5
+\frac{55}{12} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{301}{3}
+\frac{1177}{16} \z3
+12 \z4
+7 \z5
-9 \z3^2\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(\frac{13}{3} \z3
-\frac{145}{8} \z5
+\frac{5}{2} \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{105805}{2916}
-\frac{155}{27} \z3
+\z4
-\frac{50}{9} \z5\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{43117}{576}
+\frac{4411}{864} \z3
+\frac{545}{1024} \z4
-\frac{209731}{13824} \z5
-\frac{25}{64} \z6
-\frac{397}{384} \z3^2
+\frac{44121}{8192} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{2903}{576} \z3
+\frac{99}{128} \z4
-\frac{9295}{1152} \z5
-\frac{75}{128} \z6
-\frac{557}{64} \z3^2
+\frac{6951}{512} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{21889}{1152}
-\frac{8281}{1728} \z3
-\frac{5}{32} \z4
+\frac{5575}{1728} \z5
+\frac{35}{48} \z3^2\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(-\frac{61}{9} \z3
+\frac{575}{72} \z5
+\frac{1}{2} \z3^2\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{13279}{1024}
+\frac{5011}{1536} \z3
+\frac{9}{64} \z4
+\frac{6463}{3072} \z5
-\frac{125}{1024} \z6
-\frac{33}{128} \z3^2
-\frac{12761}{24576} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{221}{64} \z3
+\frac{9}{16} \z4
-\frac{715}{128} \z5
-\frac{75}{64} \z6
-\frac{15}{16} \z3^2
-\frac{1295}{512} \z7\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{2023}{1536}
+\frac{1189}{1536} \z3
+\frac{1}{1024} \z4
+\frac{5065}{4608} \z5
+\frac{25}{1536} \z6
-\frac{31}{256} \z3^2
+\frac{819}{8192} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{387}{64} \z3
-\frac{21}{128} \z4
+\frac{1435}{384} \z5
+\frac{25}{128} \z6
+\frac{21}{64} \z3^2
+\frac{231}{256} \z7\biggr)\Biggr] \gaugefactor{\xil^4}


==> form2tex/ghostMSb1.inc <==
-\colorfactor{\ca}


==> form2tex/ghostMSb2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(-\frac{1751}{192}
+\frac{15}{16} \z3\biggr)
+\frac{95}{24} \colorfactor{\ca \tf \nf}\Biggr]
+\colorfactor{\ca^2} \biggl(\frac{7}{64}
-\frac{3}{8} \z3\biggr) \gaugefactor{\xil}
+\colorfactor{\ca^2} \biggl(-\frac{3}{8}
+\frac{3}{16} \z3\biggr) \gaugefactor{\xil^2}


==> form2tex/ghostMSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(-\frac{466373}{3888}
+\frac{12403}{576} \z3
-\frac{9}{64} \z4
+\frac{65}{32} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(\frac{150247}{1944}
+\frac{29}{9} \z3
+\frac{9}{2} \z4\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(\frac{899}{24}
-22 \z3
-6 \z4\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(-\frac{5161}{486}
-\frac{8}{9} \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{61}{576}
-\frac{1429}{192} \z3
-\frac{3}{16} \z4
+\frac{65}{32} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{199}{144}
+\frac{13}{6} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\colorfactor{\ca^3} \biggl(-\frac{327}{128}
+\frac{93}{64} \z3
-\frac{3}{64} \z4
-\frac{35}{32} \z5\biggr) \gaugefactor{\xil^2}
+\colorfactor{\ca^3} \biggl(-\frac{361}{384}
+\frac{23}{64} \z3
+\frac{5}{32} \z5\biggr) \gaugefactor{\xil^3}


==> form2tex/ghostMSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(-\frac{13485064225}{5971968}
+\frac{26382331}{55296} \z3
-\frac{139015}{12288} \z4
+\frac{9816437}{24576} \z5
+\frac{238325}{8192} \z6
-\frac{83463}{4096} \z3^2
-\frac{711739}{4096} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{3259}{256}
-\frac{202049}{512} \z3
-\frac{1827}{64} \z4
+\frac{363115}{1024} \z5
+\frac{50925}{1024} \z6
-\frac{15879}{512} \z3^2
+\frac{106827}{1024} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{267238975}{124416}
+\frac{51919}{1152} \z3
+\frac{2731}{64} \z4
-\frac{21887}{96} \z5
-\frac{275}{8} \z6
-\frac{121}{8} \z3^2
+\frac{441}{8} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{1805161}{1728}
-\frac{13667}{24} \z3
-27 \z4
-213 \z5
-\frac{75}{2} \z6
+9 \z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{4393}{48}
-\frac{947}{4} \z3
-\frac{111}{4} \z4
+285 \z5
+75 \z6
+30 \z3^2\biggr)
+\colorfactor{\dfFAna \nf} \biggl(318 \z3
+18 \z4
-\frac{665}{2} \z5
-\frac{75}{2} \z6
-15 \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{2051269}{3456}
-\frac{3469}{36} \z3
-\frac{45}{4} \z4
+\frac{67}{2} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{36485}{108}
+\frac{689}{3} \z3
+15 \z4
+12 \z5\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(\frac{150979}{2916}
+\frac{20}{27} \z3
-\frac{4}{3} \z4\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{24242833}{1492992}
-\frac{315153}{2048} \z3
-\frac{1195}{1024} \z4
+\frac{1747691}{36864} \z5
+\frac{7675}{12288} \z6
+\frac{20387}{6144} \z3^2
+\frac{105217}{12288} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{139}{64}
+8 \z3
-\frac{15}{256} \z4
-\frac{17735}{512} \z5
-\frac{2425}{512} \z6
+\frac{1807}{256} \z3^2
+\frac{119}{8} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{5301809}{186624}
+\frac{14683}{192} \z3
-\frac{15}{32} \z4
-\frac{2459}{288} \z5
+\frac{7}{2} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{1321}{96}
+\frac{143}{8} \z3
+\frac{3}{4} \z4
+\frac{7}{2} \z5
-6 \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{173743}{23328}
-\frac{17}{2} \z3
+\frac{1}{2} \z4
-\frac{10}{3} \z5\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{9026467}{221184}
+\frac{33203}{1536} \z3
-\frac{75}{512} \z4
-\frac{199099}{9216} \z5
-\frac{225}{1024} \z6
-\frac{257}{256} \z3^2
+\frac{100037}{12288} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{125}{256}
-\frac{205}{32} \z3
+\frac{27}{128} \z4
+\frac{3005}{256} \z5
-\frac{525}{256} \z6
-\frac{51}{128} \z3^2
-\frac{2639}{512} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{71593}{6912}
-\frac{827}{128} \z3
-\frac{3}{32} \z4
+\frac{211}{72} \z5
+\frac{5}{8} \z3^2\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{13949}{1024}
+\frac{13575}{2048} \z3
+\frac{25}{512} \z4
+\frac{11203}{12288} \z5
-\frac{1975}{12288} \z6
-\frac{527}{6144} \z3^2
-\frac{30961}{12288} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{435}{128} \z3
+\frac{141}{256} \z4
-\frac{1765}{512} \z5
-\frac{875}{512} \z6
+\frac{317}{256} \z3^2
-\frac{7}{4} \z7\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{35579}{12288}
+\frac{6319}{6144} \z3
+\frac{41}{4096} \z4
+\frac{2985}{8192} \z5
-\frac{175}{24576} \z6
-\frac{515}{12288} \z3^2
+\frac{231}{1024} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{523}{512} \z3
-\frac{3}{16} \z4
+\frac{345}{1024} \z5
+\frac{175}{1024} \z6
+\frac{155}{512} \z3^2
+\frac{483}{1024} \z7\biggr)\Biggr] \gaugefactor{\xil^4}


==> form2tex/glglgl1MSb1.inc <==
\biggl(-\frac{61}{36} \colorfactor{\ca}
+\frac{20}{9} \colorfactor{\tf \nf}\biggr)
-\frac{1}{4} \colorfactor{\ca} \gaugefactor{\xil^2}


==> form2tex/glglgl1MSb2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(-\frac{9907}{576}
+\frac{13}{8} \z3\biggr)
+\colorfactor{\ca \tf \nf} \biggl(\frac{955}{72}
+8 \z3\biggr)
+\colorfactor{\cf \tf \nf} \biggl(\frac{55}{3}
-16 \z3\biggr)\Biggr]
+\colorfactor{\ca^2} \biggl(\frac{153}{64}
-\frac{15}{8} \z3\biggr) \gaugefactor{\xil}
+\biggl(\frac{35}{36} \colorfactor{\ca^2}
-\frac{10}{9} \colorfactor{\ca \tf \nf}\biggr) \gaugefactor{\xil^2}
-\frac{3}{16} \colorfactor{\ca^2} \gaugefactor{\xil^3}
+\frac{1}{16} \colorfactor{\ca^2} \gaugefactor{\xil^4}


==> form2tex/glglgl1MSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(-\frac{156221}{648}
+\frac{81685}{2304} \z3
+\frac{27}{64} \z4
+\frac{33295}{768} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(\frac{2}{3}
+\frac{499}{32} \z3
-\frac{565}{32} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(\frac{682607}{2592}
+\frac{3733}{72} \z3
-\frac{27}{2} \z4
-\frac{160}{3} \z5\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(\frac{181711}{648}
-\frac{1438}{9} \z3
+18 \z4
-80 \z5\biggr)
+\colorfactor{\cf^2 \tf \nf} \biggl(-\frac{286}{9}
-\frac{296}{3} \z3
+160 \z5\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(-\frac{3415}{81}
-\frac{248}{9} \z3\biggr)
+\colorfactor{\cf \tf^2 \nf^2} \biggl(-\frac{7402}{81}
+\frac{608}{9} \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{43963}{2304}
-\frac{31501}{768} \z3
+\frac{9}{16} \z4
+\frac{30185}{2304} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(\frac{1}{6}
-\frac{43}{96} \z3
+\frac{325}{96} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{521}{96}
+\frac{1889}{72} \z3\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(\frac{16}{9}
-\frac{64}{9} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{130151}{20736}
-\frac{5149}{2304} \z3
+\frac{9}{64} \z4
+\frac{10015}{2304} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(-\frac{1}{12}
-\frac{101}{96} \z3
+\frac{215}{96} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{9511}{2592}
-\frac{25}{6} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{55}{6}
+8 \z3\biggr)
-\frac{100}{81} \colorfactor{\ca \tf^2 \nf^2}\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{271}{192}
+\frac{3239}{2304} \z3
-\frac{305}{2304} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(-\frac{17}{96} \z3
+\frac{35}{96} \z5\biggr)
-\frac{5}{6} \colorfactor{\ca^2 \tf \nf}\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{149}{192}
+\frac{13}{96} \z3
-\frac{35}{192} \z5\biggr)
+\frac{5}{12} \colorfactor{\ca^2 \tf \nf}\Biggr] \gaugefactor{\xil^4}
+\frac{3}{32} \colorfactor{\ca^3} \gaugefactor{\xil^5}
-\frac{1}{64} \colorfactor{\ca^3} \gaugefactor{\xil^6}


==> form2tex/glglgl1MSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(-\frac{83311536457}{17915904}
+\frac{277163107}{331776} \z3
+\frac{435973}{12288} \z4
+\frac{697315451}{221184} \z5
-\frac{714975}{8192} \z6
-\frac{3674197}{36864} \z3^2
-\frac{228033463}{147456} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{32405}{3456}
+\frac{7355}{1152} \z3
-\frac{151}{64} \z4
-\frac{2825035}{3072} \z5
-\frac{152775}{1024} \z6
+\frac{1424413}{1536} \z3^2
-\frac{3981719}{6144} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{2301578797}{373248}
-\frac{25253}{864} \z3
-\frac{8621}{64} \z4
-\frac{13206259}{3456} \z5
+\frac{825}{8} \z6
-\frac{2677}{144} \z3^2
+\frac{904463}{384} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{152575171}{23328}
-\frac{292085}{162} \z3
+\frac{575}{6} \z4
-\frac{34879}{9} \z5
+\frac{225}{2} \z6
+409 \z3^2
-\frac{2800}{3} \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{1076125}{1296}
-\frac{369401}{108} \z3
+\frac{823}{12} \z4
+\frac{28085}{9} \z5
-225 \z6
-90 \z3^2
+2240 \z7\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(-\frac{31}{3}
+104 \z3
+1960 \z5
-2240 \z7\biggr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{4577}{27}
+\frac{5288}{3} \z3
+154 \z4
+\frac{6985}{6} \z5
+\frac{225}{2} \z6
-\frac{5383}{3} \z3^2
+98 \z7\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(-\frac{12383}{864}
-\frac{437}{48} \z3
-\frac{5255}{72} \z5
+\frac{37}{2} \z3^2
+\frac{931}{16} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{50721673}{31104}
-\frac{68971}{72} \z3
-\frac{67}{12} \z4
+\frac{7139}{12} \z5
-\frac{704}{9} \z3^2\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{26032123}{5832}
+\frac{120817}{81} \z3
-\frac{71}{3} \z4
+\frac{5972}{3} \z5
+256 \z3^2\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(-\frac{7505}{162}
+\frac{49696}{27} \z3
+\frac{88}{3} \z4
-\frac{16000}{9} \z5
-256 \z3^2\biggr)
+\colorfactor{\dfFFna \nf^2} \biggl(\frac{6896}{27}
-336 \z3
-64 \z4
+320 \z5
-\frac{512}{3} \z3^2\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(\frac{484561}{8748}
+\frac{12940}{81} \z3
+4 \z4
-\frac{640}{27} \z5\biggr)
+\colorfactor{\cf \tf^3 \nf^3} \biggl(\frac{393026}{729}
-\frac{25888}{81} \z3
-\frac{1280}{9} \z5\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{100057939}{497664}
-\frac{23173583}{36864} \z3
+\frac{9419}{1024} \z4
+\frac{49667617}{165888} \z5
-\frac{51175}{4096} \z6
+\frac{353353}{18432} \z3^2
-\frac{42985019}{221184} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{3739}{6912}
-\frac{2207275}{13824} \z3
+\frac{4041}{256} \z4
+\frac{8197825}{13824} \z5
-\frac{7125}{512} \z6
-\frac{117481}{768} \z3^2
-\frac{1229389}{9216} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{9160777}{124416}
+\frac{6646841}{10368} \z3
-\frac{49}{4} \z4
-\frac{1875569}{10368} \z5
+\frac{185}{32} \z3^2
+\frac{8575}{128} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{4865}{64}
+\frac{2605}{24} \z3
+\frac{63}{4} \z4
+\frac{61}{2} \z5\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{992}{3} \z3
-340 \z5
+16 \z3^2
-\frac{147}{2} \z7\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(\frac{893}{432}
-\frac{185}{432} \z3
-\frac{8575}{432} \z5
-\frac{13}{4} \z3^2
+\frac{147}{16} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{255649}{7776}
-\frac{5932}{27} \z3
+\frac{3}{2} \z4
+\frac{680}{27} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{40}{3}
-\frac{160}{3} \z3\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(-\frac{320}{81}
+\frac{1280}{81} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{146690135}{1990656}
-\frac{6310895}{110592} \z3
+\frac{1157}{1024} \z4
+\frac{2693255}{36864} \z5
-\frac{525}{1024} \z6
-\frac{5069}{4608} \z3^2
-\frac{1990975}{73728} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{1759}{576}
+\frac{120743}{4608} \z3
+\frac{27}{16} \z4
-\frac{5485}{384} \z5
+\frac{1125}{256} \z6
-\frac{7165}{192} \z3^2
+\frac{115423}{3072} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{10823585}{124416}
-\frac{24167}{1728} \z3
+8 \z4
+\frac{25679}{864} \z5
+\frac{275}{288} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{301967}{2592}
+\frac{187}{3} \z3
-\frac{21}{2} \z4
+40 \z5\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{143}{9}
+\frac{148}{3} \z3
-80 \z5\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(\frac{1}{32}
-\frac{199}{72} \z3
+\frac{325}{144} \z5
+\frac{1}{12} \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{15083}{1944}
+\frac{16}{9} \z3
-\frac{10}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{2051}{81}
-16 \z3\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{255695}{18432}
+\frac{7085227}{331776} \z3
-\frac{99}{512} \z4
-\frac{868733}{165888} \z5
+\frac{475}{4096} \z6
-\frac{8873}{18432} \z3^2
+\frac{452221}{221184} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{233}{2304}
+\frac{13163}{13824} \z3
+\frac{9}{256} \z4
-\frac{169265}{13824} \z5
+\frac{825}{512} \z6
-\frac{6055}{768} \z3^2
+\frac{167321}{9216} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{3031}{864}
-\frac{70439}{5184} \z3
+\frac{8015}{5184} \z5
+\frac{1}{6} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{55}{8}
+6 \z3\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(-\frac{85}{216} \z3
+\frac{175}{216} \z5\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{49}{27}
+\frac{32}{9} \z3\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{218989}{36864}
+\frac{198031}{55296} \z3
-\frac{447}{4096} \z4
-\frac{203575}{73728} \z5
+\frac{575}{8192} \z6
+\frac{5845}{36864} \z3^2
-\frac{120883}{147456} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{1}{48}
-\frac{911}{512} \z3
+\frac{9}{128} \z4
+\frac{22505}{9216} \z5
+\frac{75}{1024} \z6
+\frac{1571}{1536} \z3^2
-\frac{18095}{6144} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{4711}{3456}
+\frac{59}{27} \z3
-\frac{175}{216} \z5\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{55}{16}
-3 \z3\biggr)
+\frac{25}{27} \colorfactor{\ca^2 \tf^2 \nf^2}\Biggr] \gaugefactor{\xil^4}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{127}{192}
-\frac{2807}{9216} \z3
-\frac{155}{256} \z5
+\frac{21}{512} \z3^2
+\frac{4823}{36864} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{13}{384} \z3
+\frac{15}{64} \z3^2
-\frac{91}{192} \z7\biggr)
+\frac{5}{8} \colorfactor{\ca^3 \tf \nf}\Biggr] \gaugefactor{\xil^5}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{835}{2304}
-\frac{13}{192} \z3
+\frac{35}{384} \z5\biggr)
-\frac{5}{36} \colorfactor{\ca^3 \tf \nf}\Biggr] \gaugefactor{\xil^6}
-\frac{9}{256} \colorfactor{\ca^4} \gaugefactor{\xil^7}
+\frac{1}{256} \colorfactor{\ca^4} \gaugefactor{\xil^8}


==> form2tex/glglgl2MSb1.inc <==
\biggl(-\frac{37}{12} \colorfactor{\ca}
+\frac{8}{3} \colorfactor{\tf \nf}\biggr)
+\frac{3}{2} \colorfactor{\ca} \gaugefactor{\xil}
+\frac{1}{4} \colorfactor{\ca} \gaugefactor{\xil^2}


==> form2tex/glglgl2MSb2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(-\frac{443}{24}
-\frac{3}{2} \z3\biggr)
+\frac{91}{6} \colorfactor{\ca \tf \nf}
+8 \colorfactor{\cf \tf \nf}\Biggr]
+\Biggl[\colorfactor{\ca^2} \biggl(\frac{31}{48}
+\frac{1}{2} \z3\biggr)
+\frac{5}{2} \colorfactor{\ca \tf \nf}\Biggr] \gaugefactor{\xil}
+\biggl(\frac{59}{72} \colorfactor{\ca^2}
-\frac{2}{9} \colorfactor{\ca \tf \nf}\biggr) \gaugefactor{\xil^2}
-\frac{11}{16} \colorfactor{\ca^2} \gaugefactor{\xil^3}
-\frac{1}{8} \colorfactor{\ca^2} \gaugefactor{\xil^4}


==> form2tex/glglgl2MSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(-\frac{2014735}{6912}
+\frac{37153}{1152} \z3
-\frac{10745}{576} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(-\frac{53}{6}
-\frac{7249}{48} \z3
+\frac{1025}{6} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(\frac{277013}{864}
+\frac{343}{36} \z3
+\frac{230}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(\frac{379}{2}
-\frac{352}{3} \z3\biggr)
-4 \colorfactor{\cf^2 \tf \nf}
+\colorfactor{\dfFAnaca \nf} \biggl(\frac{32}{3}
+\frac{544}{3} \z3
-\frac{640}{3} \z5\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(-\frac{1741}{27}
-16 \z3\biggr)
+\colorfactor{\cf \tf^2 \nf^2} \biggl(-\frac{176}{3}
+\frac{128}{3} \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{2729}{768}
-\frac{3527}{576} \z3
+\frac{2165}{288} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(\frac{61}{12}
-\frac{245}{24} \z3
+\frac{125}{6} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(\frac{197}{12}
+\frac{5}{18} \z3
+\frac{10}{3} \z5\biggr)
+\colorfactor{\ca \cf \tf \nf} \bigl(25
-24 \z3\bigr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(-\frac{14}{9}
+\frac{32}{9} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{178183}{20736}
+\frac{347}{288} \z3
-\frac{1165}{144} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(-\frac{49}{6} \z3
+\frac{50}{3} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(\frac{3637}{2592}
+\frac{19}{4} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(\frac{31}{6}
-8 \z3\biggr)
-\frac{140}{81} \colorfactor{\ca \tf^2 \nf^2}\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{7927}{2304}
-\frac{1325}{576} \z3
+\frac{325}{288} \z5\biggr)
+\colorfactor{\dfAAnaca} \biggl(-\frac{1}{4}
+\frac{5}{24} \z3
+\frac{5}{3} \z5\biggr)
-\frac{131}{36} \colorfactor{\ca^2 \tf \nf}\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{57}{128}
-\frac{55}{384} \z3
+\frac{35}{192} \z5\biggr)
+\frac{3}{16} \colorfactor{\dfAAnaca} \z3
-\frac{1}{3} \colorfactor{\ca^2 \tf \nf}\Biggr] \gaugefactor{\xil^4}
+\frac{5}{32} \colorfactor{\ca^3} \gaugefactor{\xil^5}
+\frac{3}{64} \colorfactor{\ca^3} \gaugefactor{\xil^6}


==> form2tex/glglgl2MSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(-\frac{36253501}{6144}
+\frac{142598795}{165888} \z3
-\frac{333}{256} \z4
-\frac{58734965}{165888} \z5
+\frac{24983}{512} \z3^2
+\frac{2036881}{2304} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{57299}{3456}
-\frac{33416963}{6912} \z3
+\frac{13980415}{3456} \z5
-\frac{38569}{64} \z3^2
+\frac{1241527}{768} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{76607999}{10368}
+\frac{86143}{576} \z3
+\frac{171}{4} \z4
+\frac{1303235}{1728} \z5
-\frac{2251}{72} \z3^2
-\frac{522277}{384} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{15197363}{2592}
-\frac{336827}{108} \z3
-\frac{111}{2} \z4
-\frac{9190}{9} \z5
-\frac{40}{3} \z3^2
-\frac{959}{9} \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{2009}{12}
-\frac{4576}{3} \z3
+\frac{7040}{3} \z5\biggr)
-92 \colorfactor{\cf^3 \tf \nf}
+\colorfactor{\dfFAna \nf} \biggl(-\frac{818}{27}
+\frac{174668}{27} \z3
-\frac{252080}{27} \z5
+720 \z3^2
+\frac{5474}{3} \z7\biggr)
+\colorfactor{\cf \dfFAnaca \nf} \biggl(\frac{2752}{3} \z3
-\frac{4720}{3} \z5
+128 \z3^2
+\frac{952}{3} \z7\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(\frac{10925}{432}
+\frac{27970}{27} \z3
+\frac{232205}{108} \z5
+\frac{1565}{6} \z3^2
-\frac{84595}{24} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{343361}{144}
-\frac{200851}{324} \z3
-36 \z4
+\frac{17735}{162} \z5
+28 \z3^2
-\frac{147}{2} \z7\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{632765}{162}
+\frac{58448}{27} \z3
+48 \z4
+\frac{1280}{3} \z5\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(-\frac{232}{3}
+\frac{2432}{3} \z3
-\frac{2560}{3} \z5\biggr)
+\colorfactor{\dfFFna \nf^2} \biggl(\frac{1408}{9}
-\frac{1024}{3} \z3\biggr)
+\colorfactor{\dfFAnaca \tf \nf^2} \biggl(-\frac{1664}{27}
-\frac{27520}{27} \z3
+\frac{42880}{27} \z5
-256 \z3^2\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(\frac{14720}{81}
+\frac{1216}{9} \z3\biggr)
+\colorfactor{\cf \tf^3 \nf^3} \biggl(\frac{38656}{81}
-\frac{9728}{27} \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{31295251}{165888}
-\frac{23663381}{82944} \z3
-\frac{87}{128} \z4
+\frac{28034275}{82944} \z5
-\frac{63067}{4608} \z3^2
-\frac{2580725}{36864} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{359}{192}
-\frac{235835}{3456} \z3
-\frac{974095}{3456} \z5
+\frac{8555}{96} \z3^2
+\frac{544901}{1536} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{7274947}{20736}
+\frac{296669}{1296} \z3
-\frac{129}{4} \z4
-\frac{99055}{2592} \z5
-\frac{7}{18} \z3^2
-\frac{27013}{192} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{73247}{216}
-\frac{635}{3} \z3
+45 \z4
-\frac{440}{3} \z5\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{557}{12}
-148 \z3
+240 \z5\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{50}{9}
-\frac{2164}{3} \z3
+540 \z5
+24 \z3^2
+\frac{1561}{6} \z7\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(-\frac{14513}{432}
+\frac{78277}{216} \z3
-\frac{48185}{108} \z5
-\frac{187}{6} \z3^2
+\frac{2177}{24} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{39503}{432}
-\frac{5239}{108} \z3
+\frac{1475}{54} \z5
+\frac{8}{3} \z3^2\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{3521}{27}
+\frac{344}{3} \z3\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(\frac{364}{81}
-\frac{256}{81} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{30754063}{497664}
-\frac{3037327}{27648} \z3
+\frac{39}{32} \z4
-\frac{2112595}{27648} \z5
+\frac{9367}{1536} \z3^2
+\frac{4086299}{36864} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{46199}{1728}
+\frac{1111}{1152} \z3
+\frac{162835}{288} \z5
-\frac{103}{64} \z3^2
-\frac{811475}{1536} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{10529}{3888}
+\frac{7741}{72} \z3
-\frac{15}{2} \z4
-\frac{6265}{192} \z5
-\frac{29}{12} \z3^2
-\frac{343}{128} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{151901}{2592}
-\frac{367}{12} \z3
+\frac{21}{2} \z4
-40 \z5\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{125}{9}
-\frac{148}{3} \z3
+80 \z5\biggr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{16}{3}
-\frac{272}{3} \z3
+\frac{320}{3} \z5\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(\frac{227}{144}
-\frac{269}{12} \z3
-\frac{85}{6} \z5
+\frac{5}{2} \z3^2
+\frac{147}{4} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{11987}{1944}
-\frac{224}{9} \z3
+\frac{5}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{2375}{81}
+16 \z3\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{1729109}{55296}
-\frac{905531}{41472} \z3
+\frac{87}{128} \z4
+\frac{827555}{41472} \z5
+\frac{5965}{4608} \z3^2
-\frac{1395121}{110592} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{12031}{1728}
+\frac{6211}{216} \z3
+\frac{11665}{1728} \z5
-\frac{1759}{192} \z3^2
-\frac{16835}{4608} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{481057}{20736}
+\frac{35687}{5184} \z3
-\frac{65}{81} \z5
-\frac{1}{24} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{647}{24}
+22 \z3\biggr)
+\colorfactor{\dfAAnaca \tf \nf} \biggl(-\frac{67}{144}
+\frac{589}{216} \z3
+\frac{35}{54} \z5
+\frac{1}{2} \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{245}{81}
-\frac{16}{3} \z3\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{339797}{82944}
+\frac{1159}{18432} \z3
+\frac{21}{256} \z4
+\frac{406165}{55296} \z5
-\frac{65}{128} \z3^2
+\frac{1813}{4096} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{377}{3456}
+\frac{1643}{2304} \z3
-\frac{6455}{384} \z5
-\frac{21}{8} \z3^2
+\frac{11487}{512} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{1249}{192}
-\frac{1457}{432} \z3
-\frac{35}{216} \z5\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{43}{8}
+6 \z3\biggr)
+\frac{5}{6} \colorfactor{\dfAAnaca \tf \nf} \z3
+\frac{10}{27} \colorfactor{\ca^2 \tf^2 \nf^2}\Biggr] \gaugefactor{\xil^4}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{4729}{1152}
+\frac{17743}{9216} \z3
-\frac{20335}{27648} \z5
-\frac{89}{2304} \z3^2
-\frac{539}{4608} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{1}{8}
+\frac{371}{384} \z3
-\frac{2165}{1152} \z5
-\frac{47}{192} \z3^2
+\frac{385}{384} \z7\biggr)
+\frac{157}{96} \colorfactor{\ca^3 \tf \nf}\Biggr] \gaugefactor{\xil^5}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{17}{768}
+\frac{107}{768} \z3
-\frac{35}{192} \z5\biggr)
-\frac{3}{32} \colorfactor{\dfAAna} \z3
+\frac{1}{4} \colorfactor{\ca^3 \tf \nf}\Biggr] \gaugefactor{\xil^6}
-\frac{3}{256} \colorfactor{\ca^4} \gaugefactor{\xil^7}
-\frac{1}{64} \colorfactor{\ca^4} \gaugefactor{\xil^8}


==> form2tex/gluonMSb1.inc <==
\biggl(-\frac{97}{36} \colorfactor{\ca}
+\frac{20}{9} \colorfactor{\tf \nf}\biggr)
-\frac{1}{2} \colorfactor{\ca} \gaugefactor{\xil}
-\frac{1}{4} \colorfactor{\ca} \gaugefactor{\xil^2}


==> form2tex/gluonMSb2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(-\frac{2381}{96}
+3 \z3\biggr)
+\colorfactor{\ca \tf \nf} \biggl(\frac{59}{4}
+8 \z3\biggr)
+\colorfactor{\cf \tf \nf} \biggl(\frac{55}{3}
-16 \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^2} \biggl(\frac{463}{288}
-2 \z3\biggr)
-\frac{10}{9} \colorfactor{\ca \tf \nf}\Biggr] \gaugefactor{\xil}
+\biggl(\frac{95}{144} \colorfactor{\ca^2}
-\frac{10}{9} \colorfactor{\ca \tf \nf}\biggr) \gaugefactor{\xil^2}
-\frac{1}{16} \colorfactor{\ca^2} \gaugefactor{\xil^3}
+\frac{1}{16} \colorfactor{\ca^2} \gaugefactor{\xil^4}


==> form2tex/gluonMSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(-\frac{10221367}{31104}
+\frac{1549}{24} \z3
+\frac{9}{32} \z4
+\frac{7025}{192} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(\frac{1154561}{3888}
+\frac{871}{18} \z3
-9 \z4
-\frac{160}{3} \z5\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(\frac{96809}{324}
-\frac{1492}{9} \z3
+12 \z4
-80 \z5\biggr)
+\colorfactor{\cf^2 \tf \nf} \biggl(-\frac{286}{9}
-\frac{296}{3} \z3
+160 \z5\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(-\frac{10499}{243}
-\frac{256}{9} \z3\biggr)
+\colorfactor{\cf \tf^2 \nf^2} \biggl(-\frac{7402}{81}
+\frac{608}{9} \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{13141}{1152}
-\frac{12071}{288} \z3
+\frac{3}{8} \z4
+\frac{115}{8} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{241}{24}
+\frac{202}{9} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{55}{6}
+8 \z3\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(\frac{16}{9}
-\frac{64}{9} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{30835}{10368}
-\frac{161}{96} \z3
+\frac{3}{32} \z4
+\frac{385}{96} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{6137}{1296}
-\frac{25}{6} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{55}{6}
+8 \z3\biggr)
-\frac{100}{81} \colorfactor{\ca \tf^2 \nf^2}\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{2813}{1152}
+\frac{149}{96} \z3
-\frac{5}{24} \z5\biggr)
-\frac{5}{18} \colorfactor{\ca^2 \tf \nf}\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{29}{48}
+\frac{13}{96} \z3
-\frac{35}{192} \z5\biggr)
+\frac{5}{12} \colorfactor{\ca^2 \tf \nf}\Biggr] \gaugefactor{\xil^4}
+\frac{1}{16} \colorfactor{\ca^3} \gaugefactor{\xil^5}
-\frac{1}{64} \colorfactor{\ca^3} \gaugefactor{\xil^6}


==> form2tex/gluonMSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(-\frac{4698915983}{746496}
+\frac{122449741}{82944} \z3
+\frac{49117}{2048} \z4
+\frac{338738527}{110592} \z5
-\frac{238325}{4096} \z6
-\frac{2360029}{18432} \z3^2
-\frac{9266411}{6144} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{3319}{3456}
-\frac{311113}{768} \z3
-\frac{989}{32} \z4
-\frac{226975}{512} \z5
-\frac{50925}{512} \z6
+\frac{753337}{768} \z3^2
-\frac{99757}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{42950657}{5832}
-\frac{232351}{1296} \z3
-\frac{2767}{32} \z4
-\frac{1650287}{432} \z5
+\frac{275}{4} \z6
-\frac{557}{18} \z3^2
+\frac{9471}{4} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{20572427}{2916}
-\frac{324935}{162} \z3
+61 \z4
-\frac{36166}{9} \z5
+75 \z6
+410 \z3^2
-\frac{2800}{3} \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{576533}{648}
-\frac{192157}{54} \z3
+\frac{245}{6} \z4
+\frac{29210}{9} \z5
-150 \z6
-60 \z3^2
+2240 \z7\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(-\frac{31}{3}
+104 \z3
+1960 \z5
-2240 \z7\biggr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{4544}{27}
+1964 \z3
+172 \z4
+1005 \z5
+75 \z6
-\frac{5350}{3} \z3^2
+\frac{49}{2} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{44177531}{23328}
-\frac{156817}{162} \z3
-\frac{41}{6} \z4
+\frac{16586}{27} \z5
-\frac{704}{9} \z3^2\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{13241219}{2916}
+\frac{124210}{81} \z3
-22 \z4
+\frac{6008}{3} \z5
+256 \z3^2\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(-\frac{7505}{162}
+\frac{49696}{27} \z3
+\frac{88}{3} \z4
-\frac{16000}{9} \z5
-256 \z3^2\biggr)
+\colorfactor{\dfFFna \nf^2} \biggl(\frac{6896}{27}
-336 \z3
-64 \z4
+320 \z5
-\frac{512}{3} \z3^2\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(\frac{113743}{1458}
+\frac{4280}{27} \z3
+\frac{8}{3} \z4
-\frac{640}{27} \z5\biggr)
+\colorfactor{\cf \tf^3 \nf^3} \biggl(\frac{393026}{729}
-\frac{25888}{81} \z3
-\frac{1280}{9} \z5\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{129316433}{1492992}
-\frac{51101257}{82944} \z3
+\frac{8411}{1536} \z4
+\frac{1847129}{6144} \z5
-\frac{51175}{6144} \z6
+\frac{63007}{3072} \z3^2
-\frac{7806659}{36864} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{385}{96}
-\frac{33515}{192} \z3
+\frac{1347}{128} \z4
+\frac{322195}{768} \z5
-\frac{2375}{256} \z6
-\frac{17449}{128} \z3^2
-\frac{3997}{384} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{21636697}{186624}
+\frac{260717}{432} \z3
+\frac{5}{6} \z4
-\frac{22703}{144} \z5
+\frac{29}{6} \z3^2
+\frac{539}{8} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{485489}{2592}
+\frac{1625}{9} \z3
-\frac{3}{2} \z4
+67 \z5\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{143}{9}
+\frac{148}{3} \z3
-80 \z5\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{992}{3} \z3
-340 \z5
+16 \z3^2
-\frac{147}{2} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{552001}{11664}
-\frac{5452}{27} \z3
+\z4
+\frac{230}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{4781}{81}
-\frac{784}{9} \z3\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(-\frac{320}{81}
+\frac{1280}{81} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{882095}{27648}
-\frac{193639}{4608} \z3
+\frac{365}{1536} \z4
+\frac{69395}{1152} \z5
-\frac{175}{512} \z6
-\frac{147}{256} \z3^2
-\frac{147553}{6144} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{487}{384}
+\frac{1313}{96} \z3
+\frac{9}{8} \z4
-\frac{5195}{128} \z5
+\frac{375}{128} \z6
-\frac{1501}{64} \z3^2
+\frac{2625}{64} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{298517}{3456}
-\frac{8369}{288} \z3
+\frac{41}{6} \z4
+\frac{1397}{48} \z5
+\frac{5}{6} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{82181}{648}
+\frac{413}{6} \z3
-9 \z4
+40 \z5\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{143}{9}
+\frac{148}{3} \z3
-80 \z5\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{227}{36}
+\frac{50}{9} \z3
-\frac{10}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{2051}{81}
-16 \z3\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{1100549}{41472}
+\frac{651137}{27648} \z3
-\frac{73}{256} \z4
-\frac{515119}{55296} \z5
+\frac{475}{6144} \z6
-\frac{985}{3072} \z3^2
+\frac{15785}{9216} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{283}{64} \z3
+\frac{3}{128} \z4
-\frac{3255}{256} \z5
+\frac{275}{256} \z6
-\frac{633}{128} \z3^2
+\frac{2737}{384} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{4751}{1296}
-\frac{1213}{108} \z3
+\frac{595}{432} \z5
+\frac{1}{6} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{55}{24}
+2 \z3\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{97}{81}
+\frac{32}{9} \z3\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{14803}{2048}
+\frac{90341}{27648} \z3
-\frac{181}{2048} \z4
-\frac{310055}{110592} \z5
+\frac{575}{12288} \z6
+\frac{1279}{6144} \z3^2
-\frac{189}{256} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{1195}{768} \z3
+\frac{3}{64} \z4
+\frac{4505}{1536} \z5
+\frac{25}{512} \z6
+\frac{329}{256} \z3^2
-\frac{567}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{875}{1728}
+\frac{59}{27} \z3
-\frac{175}{216} \z5\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{55}{16}
-3 \z3\biggr)
+\frac{25}{27} \colorfactor{\ca^2 \tf^2 \nf^2}\Biggr] \gaugefactor{\xil^4}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{121}{1536}
-\frac{157}{384} \z3
-\frac{4565}{9216} \z5
+\frac{21}{512} \z3^2
+\frac{4823}{36864} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{5}{64} \z3
+\frac{35}{384} \z5
+\frac{15}{64} \z3^2
-\frac{91}{192} \z7\biggr)
+\frac{5}{12} \colorfactor{\ca^3 \tf \nf}\Biggr] \gaugefactor{\xil^5}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{341}{1152}
-\frac{13}{192} \z3
+\frac{35}{384} \z5\biggr)
-\frac{5}{36} \colorfactor{\ca^3 \tf \nf}\Biggr] \gaugefactor{\xil^6}
-\frac{7}{256} \colorfactor{\ca^4} \gaugefactor{\xil^7}
+\frac{1}{256} \colorfactor{\ca^4} \gaugefactor{\xil^8}


==> form2tex/quarkMSb1.inc <==
\colorfactor{\cf} \gaugefactor{\xil}


==> form2tex/quarkMSb2.inc <==
\Biggl[\colorfactor{\ca \cf} \biggl(\frac{41}{4}
-3 \z3\biggr)
-\frac{5}{8} \colorfactor{\cf^2}
-\frac{7}{2} \colorfactor{\cf \tf \nf}\Biggr]
+\colorfactor{\ca \cf} \biggl(\frac{13}{2}
-3 \z3\biggr) \gaugefactor{\xil}
+\frac{9}{8} \colorfactor{\ca \cf} \gaugefactor{\xil^2}


==> form2tex/quarkMSb3.inc <==
\Biggl[\colorfactor{\ca^2 \cf} \biggl(\frac{159257}{648}
-\frac{3139}{24} \z3
-\frac{69}{16} \z4
+\frac{165}{4} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{997}{24}
+44 \z3
+6 \z4
-20 \z5\biggr)
-\frac{73}{12} \colorfactor{\cf^3}
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{11887}{81}
+\frac{52}{3} \z3\biggr)
+\colorfactor{\cf^2 \tf \nf} \biggl(-\frac{79}{6}
+16 \z3\biggr)
+\frac{1570}{81} \colorfactor{\cf \tf^2 \nf^2}\Biggr]
+\Biggl[\colorfactor{\ca^2 \cf} \biggl(\frac{39799}{576}
-35 \z3
+\frac{3}{8} \z4
+\frac{5}{2} \z5\biggr)
+\colorfactor{\ca \cf^2} \bigl(4
-17 \z3
+20 \z5\bigr)
+\frac{7}{8} \colorfactor{\cf^3}
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{1723}{72}
+8 \z3\biggr)
-\frac{3}{2} \colorfactor{\cf^2 \tf \nf}\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^2 \cf} \biggl(\frac{787}{64}
-\frac{39}{8} \z3
+\frac{3}{16} \z4
+\frac{5}{4} \z5\biggr)
+\frac{3}{2} \colorfactor{\ca \cf^2}\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^2 \cf} \biggl(\frac{55}{24}
-\frac{1}{3} \z3\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{1}{8}
+\z3\biggr)
-\frac{2}{3} \colorfactor{\cf^3} \z3\Biggr] \gaugefactor{\xil^3}


==> form2tex/quarkMSb4.inc <==
\Biggl[\colorfactor{\ca^3 \cf} \biggl(\frac{164005363}{31104}
-\frac{1073621}{288} \z3
-\frac{18627}{512} \z4
+\frac{2256031}{1152} \z5
-\frac{20725}{256} \z6
+\frac{10795}{64} \z3^2
-\frac{264467}{384} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{1278281}{864}
-\frac{2263}{3} \z3
-\frac{1263}{16} \z4
+\frac{1669}{8} \z5
+\frac{3925}{8} \z6
-\frac{351}{4} \z3^2
+\frac{27895}{16} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{278975}{288}
+\frac{32359}{8} \z3
+318 \z4
-\frac{1225}{3} \z5
-900 \z6
+156 \z3^2
-\frac{10185}{2} \z7\biggr)
+\colorfactor{\cf^4} \biggl(-\frac{42945}{128}
-\frac{3889}{2} \z3
-150 \z4
-970 \z5
+400 \z6
-80 \z3^2
+3528 \z7\biggr)
+\colorfactor{\dfFAnr} \biggl(-\frac{455}{2}
+\frac{613}{16} \z3
+\frac{3339}{64} \z4
+\frac{12415}{32} \z5
-\frac{4275}{64} \z6
+\frac{4929}{32} \z3^2
-\frac{4697}{8} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{5660951}{1296}
+\frac{46643}{24} \z3
-\frac{9}{16} \z4
-\frac{63769}{72} \z5
-50 \z6
+84 \z3^2
-\frac{441}{2} \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{447197}{432}
+\frac{779}{6} \z3
+118 \z5
+100 \z6
-160 \z3^2
+882 \z7\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(\frac{21775}{144}
-103 \z3
-24 \z4
+\frac{20}{3} \z5\biggr)
+\colorfactor{\dfFFnr \nf} \bigl(474
+1124 \z3
-1240 \z5
-384 \z3^2\bigr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{124783}{108}
-\frac{280}{3} \z3
+12 \z4
+\frac{440}{9} \z5\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(\frac{79531}{216}
-\frac{796}{3} \z3
-12 \z4\biggr)
+\colorfactor{\cf \tf^3 \nf^3} \biggl(-\frac{21391}{243}
-\frac{16}{9} \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^3 \cf} \biggl(\frac{842973089}{746496}
-\frac{536887}{864} \z3
+\frac{2799}{256} \z4
-\frac{51577}{576} \z5
-\frac{2875}{192} \z6
+\frac{8659}{96} \z3^2
-\frac{791}{24} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{72335}{648}
-\frac{7471}{36} \z3
-\frac{45}{8} \z4
+\frac{19865}{72} \z5
+\frac{25}{8} \z6
-\frac{165}{4} \z3^2
+\frac{707}{16} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{635}{48}
-\frac{405}{8} \z3
+6 \z4
+230 \z5
-\frac{399}{2} \z7\biggr)
-\frac{91}{12} \colorfactor{\cf^4}
+\colorfactor{\dfFAnr} \biggl(\frac{9}{2}
+252 \z3
+\frac{303}{16} \z4
-240 \z5
-\frac{275}{8} \z6
-\frac{7}{4} \z3^2
-\frac{1547}{32} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{62286421}{93312}
+\frac{4826}{27} \z3
-\frac{183}{8} \z4
+\frac{2227}{18} \z5
+14 \z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{716687}{2592}
+\frac{4303}{18} \z3
+\frac{57}{2} \z4
-\frac{1034}{9} \z5
-32 \z3^2\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(-\frac{131}{6}
+24 \z3\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{118117}{1458}
-\frac{356}{27} \z3
+2 \z4
-\frac{80}{3} \z5\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(\frac{202}{81}
+\frac{32}{3} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3 \cf} \biggl(\frac{5085305}{27648}
-\frac{103229}{1152} \z3
+\frac{663}{256} \z4
+\frac{1387}{72} \z5
-\frac{475}{384} \z6
-\frac{181}{96} \z3^2
+\frac{7}{12} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{2743}{576}
+\frac{101}{24} \z3
+\frac{3}{8} \z4
+30 \z5
+\frac{9}{2} \z3^2
-\frac{35}{4} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{75}{64}
-28 \z3
+20 \z5\biggr)
+3 \colorfactor{\cf^4} \z3
+\colorfactor{\dfFAnr} \biggl(\frac{23}{8} \z3
+\frac{33}{32} \z4
-\frac{735}{16} \z5
-\frac{175}{32} \z6
-\frac{35}{16} \z3^2
+\frac{679}{16} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{78361}{1728}
+\frac{1009}{72} \z3
-\frac{7}{16} \z4
-\frac{149}{72} \z5
+\z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{353}{144}
-\frac{32}{3} \z3\biggr)
+4 \colorfactor{\cf^3 \tf \nf} \z3\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3 \cf} \biggl(\frac{19907}{512}
-\frac{1379}{96} \z3
+\frac{87}{256} \z4
+\frac{153}{64} \z5
-\frac{1}{16} \z3^2
+\frac{147}{128} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{271}{64}
+\frac{75}{8} \z3
+\frac{3}{16} \z4
+\frac{5}{4} \z5\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{3}{2}
-4 \z3\biggr)
+\colorfactor{\dfFAnr} \biggl(-4 \z3
-\frac{9}{16} \z4
-\frac{15}{2} \z5
-3 \z3^2
+\frac{441}{32} \z7\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^3 \cf} \biggl(\frac{2263}{384}
-\frac{389}{384} \z3
+\frac{1}{512} \z4
+\frac{35}{384} \z5
+\frac{25}{768} \z6
-\frac{5}{192} \z3^2\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{449}{384}
+\frac{29}{12} \z3\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{1}{2}
-\frac{1}{2} \z3\biggr)
-\frac{2}{3} \colorfactor{\cf^4} \z3
+\colorfactor{\dfFAnr} \biggl(-\frac{35}{16} \z3
-\frac{21}{64} \z4
+\frac{95}{32} \z5
+\frac{25}{64} \z6
-\frac{19}{32} \z3^2\biggr)\Biggr] \gaugefactor{\xil^4}


==> form2tex/ququglTgMSb1.inc <==
\frac{1}{2} \colorfactor{\ca}
+\biggl(-\frac{1}{2} \colorfactor{\ca}
+2 \colorfactor{\cf}\biggr) \gaugefactor{\xil}


==> form2tex/ququglTgMSb2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(\frac{167}{36}
-\frac{5}{2} \z3\biggr)
+\colorfactor{\ca \cf} \biggl(\frac{43}{6}
+4 \z3\biggr)
-3 \colorfactor{\cf^2}
-\frac{7}{9} \colorfactor{\ca \tf \nf}
-4 \colorfactor{\cf \tf \nf}\Biggr]
+\Biggl[\colorfactor{\ca^2} \biggl(-\frac{29}{24}
-\frac{1}{2} \z3\biggr)
+9 \colorfactor{\ca \cf}\Biggr] \gaugefactor{\xil}
+\biggl(-\frac{5}{8} \colorfactor{\ca^2}
+\frac{3}{2} \colorfactor{\ca \cf}
+2 \colorfactor{\cf^2}\biggr) \gaugefactor{\xil^2}


==> form2tex/ququglTgMSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(\frac{1044265}{10368}
-\frac{10229}{144} \z3
+\frac{10}{3} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{38057}{216}
+\frac{5141}{36} \z3
-\frac{410}{3} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{3515}{48}
-\frac{184}{3} \z3
+\frac{280}{3} \z5\biggr)
+3 \colorfactor{\cf^3}
+\colorfactor{\dfFAnrcf} \biggl(-\frac{53}{6}
+68 \z3
-70 \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{61085}{1296}
-\frac{14}{9} \z3
+\frac{80}{3} \z5\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{15827}{108}
-\frac{40}{9} \z3\biggr)
+\frac{28}{3} \colorfactor{\cf^2 \tf \nf}
+\frac{260}{81} \colorfactor{\ca \tf^2 \nf^2}
+\frac{208}{9} \colorfactor{\cf \tf^2 \nf^2}\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{38071}{1728}
+\frac{157}{72} \z3
+\frac{55}{18} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{12401}{96}
-\frac{139}{3} \z3
+\frac{10}{3} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(\frac{361}{16}
+6 \z3\biggr)
-\frac{17}{4} \colorfactor{\cf^3}
+\colorfactor{\dfFAnrcf} \biggl(\frac{8}{3}
+\frac{100}{3} \z3
-\frac{130}{3} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(\frac{3197}{432}
-\frac{2}{9} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{112}{3}
+8 \z3\biggr)
-11 \colorfactor{\cf^2 \tf \nf}\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{6983}{1152}
+\frac{7}{16} \z3\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{757}{32}
-\frac{9}{4} \z3\biggr)
+\colorfactor{\ca \cf^2} \bigl(17
-6 \z3\bigr)
+\frac{1}{6} \colorfactor{\dfFAnrcf}\Biggr] \gaugefactor{\xil^2}
+\biggl(-\frac{43}{32} \colorfactor{\ca^3}
+\frac{63}{16} \colorfactor{\ca^2 \cf}
+\frac{11}{4} \colorfactor{\ca \cf^2}\biggr) \gaugefactor{\xil^3}


==> form2tex/ququglTgMSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(\frac{876642067}{373248}
-\frac{16108271}{6912} \z3
+\frac{9}{128} \z4
+\frac{3803705}{13824} \z5
-\frac{35587}{192} \z3^2
+\frac{5847541}{9216} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{45193697}{10368}
+\frac{3280259}{864} \z3
-\frac{69}{32} \z4
-\frac{108155}{24} \z5
+\frac{5777}{4} \z3^2
-\frac{1379777}{576} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{1056145}{576}
-\frac{76895}{16} \z3
+3 \z4
+\frac{22525}{9} \z5
-\frac{6172}{3} \z3^2
+\frac{91945}{12} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{26735}{48}
+\frac{6285}{2} \z3
-\frac{1730}{3} \z5
+832 \z3^2
-\frac{15617}{3} \z7\biggr)
+\colorfactor{\cf^4} \biggl(-\frac{2039}{8}
-800 \z3
+1280 \z5\biggr)
+\colorfactor{\dfFAnr} \biggl(\frac{1}{3}
+\frac{1933}{4} \z3
+\frac{2785}{12} \z5
-383 \z3^2
-\frac{1603}{6} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{145}{18}
+\frac{767}{16} \z3
-\frac{983}{24} \z3^2\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{288785}{576} \z5
+\frac{198443}{384} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{2869}{18}
+\frac{9201}{8} \z3
-\frac{105965}{72} \z5
+\frac{17069}{24} \z3^2
-\frac{84399}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{13701067}{7776}
+\frac{250429}{432} \z3
-\frac{9}{4} \z4
+\frac{465295}{432} \z5
-\frac{1985}{36} \z3^2
-\frac{92015}{432} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{6677069}{1296}
+\frac{12107}{108} \z3
+3 \z4
+\frac{8090}{9} \z5
-\frac{688}{3} \z3^2
-\frac{2324}{3} \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{127}{12}
+\frac{1534}{3} \z3
-\frac{4520}{9} \z5
+\frac{608}{3} \z3^2\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(\frac{367}{3}
-128 \z3\biggr)
+256 \colorfactor{\dfFFnr \nf}
+\colorfactor{\dfFAna \nf} \biggl(\frac{85}{3}
-\frac{2156}{9} \z3
+\frac{395}{9} \z5
-\frac{212}{3} \z3^2
+\frac{2534}{9} \z7\biggr)
+\colorfactor{\ca \dfFFnrcf \nf} \biggl(\frac{128}{3}
-\frac{22688}{9} \z3
+\frac{5200}{3} \z5
+544 \z3^2
+\frac{2996}{9} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{208127}{648}
-\frac{1004}{27} \z3
-\frac{5300}{27} \z5
+\frac{64}{3} \z3^2\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{44135}{27}
+\frac{640}{27} \z3
+\frac{160}{3} \z5\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(\frac{2186}{9}
-192 \z3\biggr)
-\frac{7960}{729} \colorfactor{\ca \tf^3 \nf^3}
-\frac{4000}{27} \colorfactor{\cf \tf^3 \nf^3}\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{2397059}{7776}
+\frac{20759}{864} \z3
-\frac{15}{128} \z4
+\frac{21815}{2592} \z5
+\frac{10415}{576} \z3^2
+\frac{97895}{9216} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{23173339}{10368}
-\frac{52135}{54} \z3
+\frac{51}{16} \z4
-\frac{14375}{216} \z5
+\frac{265}{8} \z3^2
+\frac{7021}{288} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{363343}{648}
-\frac{8425}{48} \z3
-\frac{93}{8} \z4
+\frac{625}{2} \z5
-40 \z3^2
-\frac{133}{4} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(-\frac{1543}{12}
-11 \z3
+12 \z4
+80 \z5\biggr)
-\frac{55}{6} \colorfactor{\cf^4}
+\colorfactor{\dfFAnr} \biggl(-\frac{106}{3}
+\frac{1951}{6} \z3
-\frac{1760}{3} \z5
-32 \z3^2
+\frac{3647}{12} \z7\biggr)
-\frac{2583}{64} \colorfactor{\dfAAna} \z7
+\colorfactor{\dfAAna} \biggl(\frac{577}{144}
-\frac{241}{72} \z3
+\frac{135}{8} \z5
+\frac{283}{24} \z3^2\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{1045}{54}
+\frac{169645}{216} \z3
-\frac{69595}{216} \z5
-16 \z3^2
-\frac{24493}{48} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{1469045}{7776}
-\frac{22199}{1296} \z3
+\frac{27}{4} \z4
+\frac{20365}{1296} \z5
+\frac{1}{4} \z3^2
+\frac{147}{16} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{1519595}{1296}
+\frac{28531}{108} \z3
-36 \z4
+\frac{1040}{27} \z5
-\frac{16}{3} \z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{54716}{81}
+264 \z3
+36 \z4
-\frac{320}{3} \z5\biggr)
+\colorfactor{\cf^3 \tf \nf} \bigl(-25
+32 \z3\bigr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{209}{27}
-\frac{1924}{27} \z3
+\frac{2170}{27} \z5
-12 \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{22861}{972}
+\frac{100}{81} \z3
-\frac{40}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{11108}{81}
-\frac{80}{3} \z3\biggr)
+\frac{4148}{81} \colorfactor{\cf^2 \tf^2 \nf^2}\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{1409761}{13824}
+\frac{16565}{384} \z3
-\frac{33}{128} \z4
-\frac{30715}{6912} \z5
-\frac{53}{576} \z3^2
-\frac{209629}{27648} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{491945}{1152}
-\frac{1969}{12} \z3
+\frac{33}{32} \z4
+\frac{2665}{144} \z5
+\frac{53}{24} \z3^2
-\frac{1001}{576} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{41879}{192}
-\frac{481}{6} \z3
+\frac{3}{4} \z4
+25 \z5\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{25}{48}
-26 \z3
+40 \z5\biggr)
+\frac{7}{4} \colorfactor{\cf^4}
+\colorfactor{\dfFAnr} \biggl(3
+31 \z3
-\frac{185}{3} \z5
+7 \z3^2
-\frac{161}{12} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{61}{108}
+\frac{35}{24} \z3^2\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{565}{48} \z3
+\frac{2035}{288} \z5
+\frac{1225}{1152} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{995}{108}
+\frac{106}{3} \z3
-\frac{675}{8} \z5
+\frac{39}{8} \z3^2
+\frac{6601}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{68671}{2592}
-\frac{91}{12} \z3
+\frac{125}{72} \z5
+\frac{1}{6} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{373}{4}
+\frac{82}{3} \z3
-\frac{10}{3} \z5\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{285}{4}
+\frac{40}{3} \z3\biggr)
-3 \colorfactor{\cf^3 \tf \nf}
+\colorfactor{\dfFAna \nf} \biggl(-\frac{34}{27}
-4 \z3
+5 \z5
-4 \z3^2\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{10015}{432}
+\frac{10829}{1728} \z3
-\frac{9}{128} \z4
-\frac{2095}{1728} \z5
-\frac{17}{576} \z3^2
-\frac{1883}{27648} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{32903}{384}
-\frac{53}{2} \z3
+\frac{3}{16} \z4
+\frac{65}{24} \z5\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{1573}{48}
+\frac{21}{2} \z3
+\frac{3}{8} \z4
+\frac{5}{2} \z5\biggr)
+\colorfactor{\ca \cf^3} \biggl(3
-\frac{28}{3} \z3\biggr)
+\colorfactor{\dfFAnr} \biggl(-\frac{5}{2} \z3
-5 \z5\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{1}{144}
-\frac{25}{36} \z3
+\frac{5}{36} \z5
+\frac{5}{24} \z3^2
-\frac{35}{36} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{7}{12}
+\frac{115}{24} \z3
+\frac{35}{24} \z5
-\frac{1}{4} \z3^2
-\frac{161}{192} \z7\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{31}{8}
+\frac{171}{256} \z3
-\frac{115}{1536} \z5\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{2327}{192}
-\frac{323}{96} \z3
+\frac{5}{48} \z5\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{223}{48}
+\frac{29}{6} \z3\biggr)
+\colorfactor{\ca \cf^3} \biggl(-\frac{1}{4}
-\frac{2}{3} \z3\biggr)
-\frac{4}{3} \colorfactor{\cf^4} \z3
+\colorfactor{\dfFAnr} \biggl(-\frac{9}{4} \z3
+\frac{5}{4} \z5\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{1}{8} \z3
-\frac{5}{64} \z5\biggr)
+\frac{7}{8} \colorfactor{\ca \dfFAnrcf} \z3\Biggr] \gaugefactor{\xil^4}


==> form2tex/ququglTqMSb1.inc <==
\biggl(\frac{9}{4} \colorfactor{\ca}
-2 \colorfactor{\cf}\biggr)
-\colorfactor{\ca} \gaugefactor{\xil}
-\frac{1}{4} \colorfactor{\ca} \gaugefactor{\xil^2}


==> form2tex/ququglTqMSb2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(\frac{523}{24}
+\frac{11}{16} \z3\biggr)
-\frac{505}{18} \colorfactor{\ca \cf}
+9 \colorfactor{\cf^2}
+\colorfactor{\ca \tf \nf} \biggl(-\frac{16}{3}
-4 \z3\biggr)
+\frac{52}{9} \colorfactor{\cf \tf \nf}\Biggr]
+\Biggl[\colorfactor{\ca^2} \biggl(-\frac{145}{48}
-\frac{11}{8} \z3\biggr)
+\frac{13}{4} \colorfactor{\ca \cf}
-2 \colorfactor{\cf^2}
-\frac{2}{3} \colorfactor{\ca \tf \nf}\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^2} \biggl(-\frac{215}{144}
-\frac{1}{16} \z3\biggr)
-\frac{1}{2} \colorfactor{\ca \cf}
-\frac{5}{9} \colorfactor{\ca \tf \nf}\Biggr] \gaugefactor{\xil^2}
+\biggl(-\frac{1}{16} \colorfactor{\ca^2}
-\frac{1}{4} \colorfactor{\ca \cf}\biggr) \gaugefactor{\xil^3}
+\frac{1}{16} \colorfactor{\ca^2} \gaugefactor{\xil^4}


==> form2tex/ququglTqMSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(\frac{2876719}{6912}
+\frac{337}{6} \z3
-\frac{74015}{576} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(-\frac{1470739}{2592}
-\frac{5545}{24} \z3
+\frac{2225}{6} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(\frac{76339}{288}
+316 \z3
-\frac{1240}{3} \z5\biggr)
+\colorfactor{\cf^3} \biggl(-\frac{973}{12}
-\frac{496}{3} \z3
+\frac{640}{3} \z5\biggr)
+\colorfactor{\dfFAnrcf} \biggl(-\frac{383}{24}
+\frac{68}{3} \z3
+\frac{235}{12} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{186119}{864}
-92 \z3
+\frac{320}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(\frac{130465}{648}
+\frac{116}{3} \z3\biggr)
+\colorfactor{\cf^2 \tf \nf} \biggl(-\frac{43}{9}
-\frac{64}{3} \z3\biggr)
+\colorfactor{\dfFFnrcf \nf} \biggl(32
-\frac{32}{3} \z3
-\frac{160}{3} \z5\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(\frac{700}{27}
+\frac{112}{9} \z3\biggr)
-\frac{2000}{81} \colorfactor{\cf \tf^2 \nf^2}\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{265453}{6912}
-\frac{1801}{96} \z3
+\frac{925}{96} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{10223}{288}
+\frac{29}{48} \z3
-\frac{25}{6} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{3235}{72}
+6 \z3\biggr)
+9 \colorfactor{\cf^3}
+\colorfactor{\dfFAnrcf} \biggl(-\frac{41}{24}
-15 \z3
+\frac{55}{4} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(\frac{415}{72}
+\frac{275}{18} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{73}{18}
-4 \z3\biggr)
+\frac{52}{9} \colorfactor{\cf^2 \tf \nf}
+\colorfactor{\ca \tf^2 \nf^2} \biggl(\frac{40}{27}
-\frac{32}{9} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{40909}{2304}
-\frac{469}{576} \z3
+\frac{595}{144} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(-\frac{269}{96}
+\frac{5}{2} \z3\biggr)
-\frac{107}{32} \colorfactor{\ca \cf^2}
+\colorfactor{\dfFAnrcf} \biggl(\frac{5}{8}
-\frac{5}{6} \z3
-\frac{5}{12} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{575}{288}
-\frac{3}{2} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{113}{24}
+4 \z3\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{3491}{768}
+\frac{17}{12} \z3
-\frac{35}{96} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(-\frac{593}{144}
+\frac{11}{16} \z3\biggr)
+\frac{1}{2} \colorfactor{\ca \cf^2}
+\colorfactor{\dfFAnrcf} \biggl(\frac{1}{24}
+\frac{3}{2} \z3
-\frac{5}{4} \z5\biggr)
+\frac{1}{36} \colorfactor{\ca^2 \tf \nf}
-\frac{5}{9} \colorfactor{\ca \cf \tf \nf}\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^3} \biggl(-\frac{155}{576}
+\frac{29}{192} \z3
-\frac{35}{192} \z5\biggr)
-\frac{15}{32} \colorfactor{\ca^2 \cf}
+\frac{5}{18} \colorfactor{\ca^2 \tf \nf}\Biggr] \gaugefactor{\xil^4}
+\biggl(\frac{1}{16} \colorfactor{\ca^3}
+\frac{1}{16} \colorfactor{\ca^2 \cf}\biggr) \gaugefactor{\xil^5}
-\frac{1}{64} \colorfactor{\ca^3} \gaugefactor{\xil^6}


==> form2tex/ququglTqMSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(\frac{127725515}{13824}
+\frac{5736041}{3072} \z3
+\frac{81}{256} \z4
-\frac{4370125}{1728} \z5
+\frac{1723933}{2304} \z3^2
-\frac{92359883}{24576} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{1347318649}{93312}
-\frac{26965903}{1728} \z3
-\frac{639}{64} \z4
+\frac{3102505}{432} \z5
-\frac{118177}{48} \z3^2
+\frac{7820533}{384} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{24977213}{2592}
+\frac{35295913}{1152} \z3
+\frac{177}{8} \z4
-\frac{120955}{36} \z5
+\frac{49427}{12} \z3^2
-\frac{4165903}{96} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(-\frac{94547}{24}
-\frac{205459}{9} \z3
-12 \z4
-\frac{76475}{9} \z5
-3508 \z3^2
+42658 \z7\biggr)
+\colorfactor{\cf^4} \biggl(\frac{10435}{24}
+\frac{16256}{3} \z3
+8280 \z5
+1120 \z3^2
-16464 \z7\biggr)
+\frac{12399}{2} \colorfactor{\dfFAnr} \z3
+\colorfactor{\dfFAnr} \biggl(\frac{2899}{36}
+\frac{145}{24} \z5
-\frac{1281}{2} \z3^2
-\frac{26831}{4} \z7\biggr)
+\frac{490987}{768} \colorfactor{\dfAAna} \z7
+\colorfactor{\dfAAna} \biggl(-\frac{5419}{576}
+\frac{9131}{144} \z3
-\frac{104605}{96} \z5
+\frac{92479}{192} \z3^2\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{132143}{144}
-\frac{429431}{96} \z3
+\frac{238265}{192} \z5
-\frac{2199}{32} \z3^2
+\frac{8572963}{1536} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{3008095}{432}
-\frac{1333327}{3456} \z3
-\frac{81}{8} \z4
+\frac{633175}{864} \z5
-\frac{27743}{144} \z3^2
-\frac{982177}{1728} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{56186995}{7776}
+\frac{187493}{864} \z3
+\frac{45}{2} \z4
-\frac{216905}{54} \z5
+270 \z3^2
+\frac{130907}{36} \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{195383}{108}
-\frac{47639}{18} \z3
-12 \z4
+\frac{58340}{9} \z5
+\frac{80}{3} \z3^2
-3528 \z7\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(\frac{5305}{9}
+\frac{16064}{9} \z3
-\frac{21920}{9} \z5\biggr)
+\colorfactor{\dfFFnr \nf} \biggl(-\frac{4352}{9}
-\frac{12544}{3} \z3
+6400 \z5
+1600 \z3^2
-\frac{9016}{3} \z7\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{1979}{6}
-\frac{13331}{18} \z3
-\frac{14255}{9} \z5
-\frac{1078}{3} \z3^2
+\frac{66619}{36} \z7\biggr)
+\colorfactor{\ca \dfFFnrcf \nf} \biggl(\frac{19144}{9}
+\frac{28304}{9} \z3
-\frac{65780}{9} \z5
-\frac{4384}{3} \z3^2
+\frac{28840}{9} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{363235}{216}
+\frac{1745}{6} \z3
+\frac{3455}{9} \z5
+\frac{484}{3} \z3^2
-\frac{441}{4} \z7\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{70051}{54}
+\frac{1034}{27} \z3
-\frac{8480}{27} \z5
-192 \z3^2\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(-\frac{16066}{81}
+\frac{832}{3} \z3\biggr)
+\colorfactor{\dfFFna \nf^2} \biggl(-\frac{1792}{3}
+\frac{256}{3} \z3
+\frac{1280}{3} \z5\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(-\frac{3592}{27}
-\frac{128}{27} \z3
-\frac{1600}{27} \z5\biggr)
+\frac{86560}{729} \colorfactor{\cf \tf^3 \nf^3}\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{147243139}{248832}
-\frac{12532529}{82944} \z3
+\frac{167885}{1024} \z5
+\frac{13089}{512} \z3^2
-\frac{9099041}{110592} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{2296813}{3456}
+\frac{42353}{864} \z3
+\frac{153}{32} \z4
-\frac{295855}{1728} \z5
+\frac{1279}{96} \z3^2
-\frac{50953}{256} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{9925495}{10368}
-\frac{62251}{192} \z3
-\frac{27}{4} \z4
+510 \z5
-\frac{5}{4} \z3^2
+\frac{5005}{32} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{111187}{288}
+\frac{1199}{3} \z3
-560 \z5\biggr)
+\colorfactor{\cf^4} \biggl(-\frac{1009}{12}
-\frac{496}{3} \z3
+\frac{640}{3} \z5\biggr)
+\colorfactor{\dfFAnr} \biggl(-\frac{509}{24}
+\frac{314}{3} \z3
-\frac{3515}{12} \z5
+\frac{87}{2} \z3^2
+\frac{3059}{16} \z7\biggr)
-\frac{25}{192} \colorfactor{\dfAAna}
+\colorfactor{\dfAAna} \biggl(-\frac{155347}{576} \z3
+\frac{14515}{48} \z5
-\frac{5825}{64} \z3^2
+\frac{232981}{2304} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{10283}{864}
-\frac{5659}{18} \z3
+\frac{435805}{576} \z5
+\frac{607}{16} \z3^2
-\frac{82341}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{5521495}{31104}
+\frac{1595761}{5184} \z3
+\frac{27}{2} \z4
-\frac{83185}{864} \z5
+\frac{2027}{144} \z3^2
+\frac{5047}{64} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{48115}{288}
-\frac{5855}{432} \z3
-18 \z4
+\frac{1235}{27} \z5
-\frac{40}{3} \z3^2\biggr)
+\frac{193249}{648} \colorfactor{\ca \cf^2 \tf \nf}
+\colorfactor{\cf^3 \tf \nf} \biggl(-\frac{79}{9}
-\frac{64}{3} \z3\biggr)
+\colorfactor{\dfFFnr \nf} \biggl(32
-\frac{32}{3} \z3
-\frac{160}{3} \z5\biggr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{91}{54}
+\frac{3481}{9} \z3
-\frac{55}{3} \z5
+\frac{40}{3} \z3^2
-\frac{1617}{4} \z7\biggr)
+\colorfactor{\ca \dfFFnrcf \nf} \biggl(-16
+\frac{8}{3} \z3
+\frac{20}{9} \z5
+\frac{64}{3} \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{49687}{972}
-\frac{18971}{162} \z3
-10 \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{1219}{27}
-\frac{128}{3} \z3\biggr)
-\frac{2000}{81} \colorfactor{\cf^2 \tf^2 \nf^2}
+\colorfactor{\ca \tf^3 \nf^3} \biggl(-\frac{2528}{243}
+\frac{1280}{81} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{17515951}{62208}
-\frac{1072369}{82944} \z3
-\frac{81}{128} \z4
+\frac{4375235}{41472} \z5
-\frac{3289}{2304} \z3^2
-\frac{889357}{55296} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{35429}{10368}
+\frac{112277}{1152} \z3
+\frac{33}{32} \z4
-\frac{27445}{288} \z5
+\frac{147}{32} \z3^2
-\frac{4207}{768} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{109513}{1152}
-\frac{24233}{384} \z3
-\frac{15}{8} \z4
+\frac{245}{3} \z5\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{565}{24}
+\frac{124}{3} \z3
-\frac{160}{3} \z5\biggr)
+\colorfactor{\dfFAnr} \biggl(-\frac{35}{24}
+\frac{61}{6} \z3
+\frac{605}{24} \z5
-6 \z3^2
-\frac{441}{16} \z7\biggr)
-\frac{7}{576} \colorfactor{\dfAAna}
+\colorfactor{\dfAAna} \biggl(\frac{749}{96} \z3
-\frac{47905}{1152} \z5
-\frac{415}{24} \z3^2
+\frac{160475}{4608} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{11}{4}
-\frac{1717}{432} \z3
-\frac{134585}{1728} \z5
-\frac{26}{3} \z3^2
+\frac{15421}{384} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{1181573}{31104}
-\frac{169241}{10368} \z3
+\frac{45}{8} \z4
+\frac{6205}{1296} \z5
+\frac{10}{9} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{14611}{324}
+\frac{12215}{288} \z3
-\frac{15}{2} \z4
+20 \z5\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{409}{18}
+18 \z3
-40 \z5\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{23}{18}
-\frac{35}{54} \z3
+\frac{310}{27} \z5
+\frac{4}{3} \z3^2\biggr)
+\colorfactor{\ca \dfFFnrcf \nf} \biggl(-8
+\frac{8}{3} \z3
+\frac{40}{3} \z5\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{2797}{486}
+\frac{74}{9} \z3
-\frac{10}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{439}{18}
-\frac{184}{9} \z3\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{925339}{13824}
+\frac{794815}{27648} \z3
-\frac{3}{8} \z4
-\frac{14645}{1152} \z5
-\frac{499}{2304} \z3^2
+\frac{371}{2048} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{28045}{576}
+\frac{1727}{144} \z3
-\frac{9}{32} \z4
+\frac{275}{72} \z5
+\frac{3}{16} \z3^2\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{1243}{384}
+\frac{139}{24} \z3
-5 \z5\biggr)
+\colorfactor{\ca \cf^3} \biggl(-\frac{71}{32}
-\frac{7}{2} \z3\biggr)
+\frac{4}{3} \colorfactor{\cf^4} \z3
+\colorfactor{\dfFAnr} \biggl(\frac{13}{24}
-\frac{5}{6} \z3
-\frac{5}{12} \z5\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{11}{576}
+\frac{103}{144} \z3
-\frac{1775}{384} \z5
-\frac{365}{96} \z3^2
+\frac{231}{128} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{11}{144}
+\frac{39}{4} \z3
-\frac{1165}{64} \z5
+\frac{25}{16} \z3^2
+\frac{161}{16} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{10855}{3456}
-\frac{1507}{144} \z3
+\frac{55}{32} \z5
+\frac{1}{6} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{149}{96}
-\frac{5}{6} \z3\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{109}{24}
+4 \z3\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{1}{18}
+\frac{1}{3} \z3\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(-\frac{4}{9}
+\frac{8}{3} \z3\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(-\frac{431095}{41472}
+\frac{18239}{4608} \z3
-\frac{15}{256} \z4
-\frac{66985}{13824} \z5
+\frac{21}{64} \z3^2
-\frac{151613}{221184} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{14015}{1152}
+\frac{997}{384} \z3
-\frac{3}{64} \z4
-\frac{5}{16} \z5\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{123}{128}
-\z3\biggr)
+\frac{2}{3} \colorfactor{\ca \cf^3} \z3
+\colorfactor{\dfFAnr} \biggl(\frac{1}{24}
+\frac{3}{2} \z3
-\frac{5}{4} \z5\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{1}{288}
-\frac{587}{288} \z3
+\frac{4585}{1152} \z5
+\frac{83}{64} \z3^2
-\frac{22631}{4608} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{3}{16}
+\frac{529}{96} \z3
-\frac{5}{2} \z5
-\frac{1}{32} \z3^2
-\frac{721}{512} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(\frac{6787}{10368}
+\frac{541}{432} \z3
-\frac{175}{432} \z5\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{41}{32}
-2 \z3\biggr)
+\frac{25}{81} \colorfactor{\ca^2 \tf^2 \nf^2}\Biggr] \gaugefactor{\xil^4}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{2207}{9216}
-\frac{21}{64} \z3
-\frac{4445}{9216} \z5
+\frac{21}{512} \z3^2
+\frac{4823}{36864} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{727}{1152}
+\frac{3}{64} \z3
-\frac{35}{192} \z5\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{3}{32}
-\frac{1}{4} \z3\biggr)
+\frac{1}{6} \colorfactor{\ca \cf^3} \z3
+\colorfactor{\dfAAna} \biggl(-\frac{5}{64} \z3
+\frac{35}{384} \z5
+\frac{15}{64} \z3^2
-\frac{91}{192} \z7\biggr)
-\frac{1}{96} \colorfactor{\ca \dfFAnrcf}
+\frac{17}{72} \colorfactor{\ca^3 \tf \nf}
+\frac{5}{18} \colorfactor{\ca^2 \cf \tf \nf}\Biggr] \gaugefactor{\xil^5}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{163}{768}
-\frac{55}{768} \z3
+\frac{35}{384} \z5\biggr)
+\frac{21}{128} \colorfactor{\ca^3 \cf}
-\frac{5}{48} \colorfactor{\ca^3 \tf \nf}\Biggr] \gaugefactor{\xil^6}
+\biggl(-\frac{7}{256} \colorfactor{\ca^4}
-\frac{1}{64} \colorfactor{\ca^3 \cf}\biggr) \gaugefactor{\xil^7}
+\frac{1}{256} \colorfactor{\ca^4} \gaugefactor{\xil^8}


==> form2tex/ququglgMSb1.inc <==
\frac{1}{4} \colorfactor{\ca}
+\biggl(\frac{3}{4} \colorfactor{\ca}
-\colorfactor{\cf}\biggr) \gaugefactor{\xil}


==> form2tex/ququglgMSb2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(\frac{1075}{192}
-3 \z3\biggr)
+\colorfactor{\ca \cf} \biggl(\frac{3}{4}
-3 \z3\biggr)
+\frac{19}{8} \colorfactor{\cf^2}
-\frac{55}{24} \colorfactor{\ca \tf \nf}
+\frac{1}{2} \colorfactor{\cf \tf \nf}\Biggr]
+\Biggl[\frac{181}{64} \colorfactor{\ca^2}
+\colorfactor{\ca \cf} \biggl(-\frac{3}{2}
-3 \z3\biggr)\Biggr] \gaugefactor{\xil}
+\biggl(\colorfactor{\ca^2}
-\frac{3}{8} \colorfactor{\ca \cf}
-2 \colorfactor{\cf^2}\biggr) \gaugefactor{\xil^2}


==> form2tex/ququglgMSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(\frac{234157}{7776}
-\frac{5461}{144} \z3
+\frac{9}{64} \z4
+\frac{335}{12} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{5675}{162}
-\frac{4105}{24} \z3
-\frac{69}{16} \z4
+\frac{525}{4} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(\frac{1259}{32}
+82 \z3
+6 \z4
-100 \z5\biggr)
-\frac{109}{12} \colorfactor{\cf^3}
+\colorfactor{\dfFAnrcf} \biggl(\frac{9}{4}
+\frac{37}{4} \z3
-\frac{35}{2} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{89777}{3888}
+\frac{359}{18} \z3
-\frac{9}{2} \z4
-20 \z5\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{6823}{324}
+\frac{58}{3} \z3
+6 \z4\biggr)
+\colorfactor{\cf^2 \tf \nf} \biggl(-\frac{45}{2}
+16 \z3\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(\frac{1741}{486}
+\frac{8}{9} \z3\biggr)
-\frac{302}{81} \colorfactor{\cf \tf^2 \nf^2}\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{17309}{384}
-\frac{485}{32} \z3
+\frac{3}{16} \z4
-\frac{35}{12} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(-\frac{13405}{288}
+\frac{75}{8} \z3
+\frac{3}{8} \z4
+\frac{5}{2} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{747}{32}
-17 \z3
+20 \z5\biggr)
+\frac{41}{8} \colorfactor{\cf^3}
+\colorfactor{\dfFAnrcf} \biggl(-2
-\frac{145}{4} \z3
+40 \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-14
+\frac{17}{6} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(\frac{761}{72}
-2 \z3\biggr)
+\frac{19}{2} \colorfactor{\cf^2 \tf \nf}\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{4061}{384}
-\frac{113}{48} \z3
+\frac{3}{64} \z4
+\frac{5}{12} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(-\frac{161}{16}
-\frac{9}{8} \z3
+\frac{3}{16} \z4
+\frac{5}{4} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{29}{2}
+\frac{9}{2} \z3\biggr)
+\colorfactor{\dfFAnrcf} \biggl(-\frac{1}{4}
+\frac{1}{4} \z3
-\frac{5}{2} \z5\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{141}{64}
-\frac{17}{96} \z3\biggr)
+\colorfactor{\ca^2 \cf} \biggl(-\frac{173}{96}
+\frac{7}{24} \z3\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{23}{8}
+\frac{1}{2} \z3\biggr)
-\frac{2}{3} \colorfactor{\cf^3} \z3
-\frac{1}{4} \colorfactor{\dfFAnrcf} \z3\Biggr] \gaugefactor{\xil^3}


==> form2tex/ququglgMSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(\frac{1411848247}{5971968}
+\frac{3054371}{55296} \z3
+\frac{141175}{12288} \z4
+\frac{584781}{8192} \z5
-\frac{238325}{8192} \z6
+\frac{4257169}{12288} \z3^2
-\frac{13021043}{18432} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{3435791}{62208}
-\frac{3103177}{576} \z3
-\frac{19179}{512} \z4
+\frac{6046291}{1152} \z5
-\frac{20725}{256} \z6
-\frac{70617}{64} \z3^2
+\frac{218155}{128} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{8967169}{13824}
+\frac{178705}{48} \z3
-\frac{1239}{16} \z4
-\frac{49193}{24} \z5
+\frac{3925}{8} \z6
+\frac{6137}{4} \z3^2
-\frac{88109}{16} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{106883}{288}
+\frac{6239}{8} \z3
+318 \z4
+\frac{1115}{3} \z5
-900 \z6
-492 \z3^2
-\frac{315}{2} \z7\biggr)
+\colorfactor{\cf^4} \biggl(-\frac{10321}{128}
-\frac{2289}{2} \z3
-150 \z4
-2250 \z5
+400 \z6
-80 \z3^2
+3528 \z7\biggr)
+\colorfactor{\dfFAnr} \biggl(-\frac{2075}{12}
-\frac{3391}{16} \z3
+\frac{3339}{64} \z4
-\frac{5185}{32} \z5
-\frac{4275}{64} \z6
+\frac{4881}{32} \z3^2
+\frac{903}{4} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{4163}{2304}
+\frac{143047}{1536} \z3
+\frac{1827}{64} \z4
+\frac{1110235}{3072} \z5
-\frac{50925}{1024} \z6
+\frac{37611}{512} \z3^2
-\frac{106477}{192} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{5225}{96}
+\frac{7193}{192} \z3
-\frac{31405}{64} \z5
-\frac{30149}{64} \z3^2
+\frac{111391}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{4654519}{13824}
+\frac{160463}{576} \z3
-\frac{3091}{64} \z4
-\frac{404653}{576} \z5
+\frac{275}{8} \z6
+\frac{314}{3} \z3^2
+\frac{47915}{576} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{1065853}{3456}
+\frac{4513}{3} \z3
+\frac{543}{16} \z4
-\frac{100033}{72} \z5
-\frac{25}{2} \z6
+97 \z3^2
+581 \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{1649381}{1728}
-\frac{831}{4} \z3
+\frac{111}{4} \z4
+\frac{779}{3} \z5
+25 \z6
-254 \z3^2
+882 \z7\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(\frac{4159}{144}
+25 \z3
-24 \z4
+\frac{20}{3} \z5\biggr)
+\colorfactor{\dfFFnr \nf} \bigl(218
+1124 \z3
-1240 \z5
-384 \z3^2\bigr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{73}{6}
-18 \z4
+\frac{75}{2} \z6
+48 \z3^2
-\frac{385}{6} \z7\biggr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{597}{2} \z3
+\frac{4955}{12} \z5\biggr)
+\colorfactor{\ca \dfFFnrcf \nf} \biggl(-\frac{80}{3}
+\frac{7312}{3} \z3
-\frac{4960}{3} \z5
-400 \z3^2
-\frac{1631}{3} \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{4931027}{31104}
+\frac{1075}{36} \z3
+\frac{45}{4} \z4
+\frac{551}{9} \z5
-16 \z3^2\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{370733}{1296}
-207 \z3
-3 \z4
+\frac{332}{9} \z5\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(\frac{27067}{216}
-\frac{220}{3} \z3
-12 \z4\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(-\frac{62179}{2916}
-\frac{20}{27} \z3
+\frac{4}{3} \z4\biggr)
+\colorfactor{\cf \tf^3 \nf^3} \biggl(\frac{14609}{243}
-\frac{16}{9} \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{491609003}{746496}
-\frac{5711371}{18432} \z3
+\frac{3837}{1024} \z4
+\frac{6419771}{110592} \z5
-\frac{51175}{12288} \z6
-\frac{101843}{6144} \z3^2
-\frac{94661}{6144} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{653068915}{746496}
+\frac{34507}{108} \z3
+\frac{1815}{256} \z4
-\frac{29587}{576} \z5
-\frac{2875}{192} \z6
+\frac{8893}{96} \z3^2
-\frac{3115}{128} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{22760417}{41472}
+\frac{5915}{36} \z3
+\frac{15}{2} \z4
-\frac{5395}{72} \z5
+\frac{25}{8} \z6
-\frac{117}{4} \z3^2
+\frac{707}{16} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{3631}{24}
-\frac{809}{8} \z3
-6 \z4
+210 \z5
-\frac{399}{2} \z7\biggr)
+\frac{19}{12} \colorfactor{\cf^4}
+\colorfactor{\dfFAnr} \biggl(\frac{85}{3}
+\frac{275}{4} \z3
+\frac{303}{16} \z4
+\frac{605}{4} \z5
-\frac{275}{8} \z6
+\frac{47}{4} \z3^2
-\frac{9177}{32} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{859}{192}
+\frac{515}{12} \z3
-\frac{27125}{1536} \z5
-\frac{637}{128} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{1347}{256} \z4
-\frac{2375}{512} \z6
-\frac{2951}{256} \z3^2\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{2003}{288}
-\frac{477905}{576} \z3
+\frac{74365}{288} \z5
+\frac{3619}{64} \z3^2
+\frac{66815}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{69331229}{186624}
+\frac{188165}{1728} \z3
-\frac{117}{8} \z4
-\frac{4237}{432} \z5
+\frac{25}{12} \z3^2
-\frac{441}{64} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{7973609}{23328}
-\frac{22637}{216} \z3
+\frac{147}{8} \z4
+\frac{845}{9} \z5
+14 \z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{1003913}{2592}
-\frac{569}{18} \z3
-\frac{3}{2} \z4
-\frac{74}{9} \z5
-32 \z3^2\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(\frac{19}{6}
-8 \z3\biggr)
+\colorfactor{\dfFAna \nf} \biggl(\frac{181}{18}
+\frac{898}{9} \z3
-\frac{3295}{36} \z5
+19 \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{985201}{23328}
-\frac{455}{54} \z3
+\frac{1}{2} \z4\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(-\frac{74507}{1458}
+\frac{724}{27} \z3
+2 \z4
-\frac{80}{3} \z5\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(-\frac{3946}{81}
+\frac{32}{3} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{38637757}{221184}
-\frac{584339}{6912} \z3
+\frac{995}{1024} \z4
+\frac{284285}{27648} \z5
-\frac{175}{1024} \z6
-\frac{965}{768} \z3^2
+\frac{136465}{18432} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{6427921}{27648}
+\frac{111637}{1152} \z3
+\frac{507}{256} \z4
+\frac{1027}{72} \z5
-\frac{475}{384} \z6
-\frac{157}{96} \z3^2
-\frac{259}{128} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{116905}{576}
+\frac{3029}{48} \z3
-\frac{3}{8} \z4
+15 \z5
+\frac{9}{2} \z3^2
-\frac{35}{4} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(-\frac{129}{64}
+\frac{3}{2} \z3
-20 \z5\biggr)
+\colorfactor{\cf^4} \biggl(-\frac{7}{4}
+3 \z3\biggr)
+\frac{33}{32} \colorfactor{\dfFAnr} \z4
+\colorfactor{\dfFAnr} \biggl(-\frac{7}{4}
-\frac{131}{8} \z3
-\frac{55}{16} \z5
-\frac{175}{32} \z6
-\frac{131}{16} \z3^2
+\frac{105}{2} \z7\biggr)
+\frac{9}{16} \colorfactor{\dfAAna} \z4
+\colorfactor{\dfAAna} \biggl(-\frac{1757}{2304}
+\frac{181}{12} \z3
-\frac{695}{96} \z5
+\frac{375}{256} \z6
-\frac{537}{128} \z3^2
-\frac{161}{384} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{2711}{288}
-\frac{30833}{576} \z3
+\frac{31595}{576} \z5
-\frac{347}{64} \z3^2
-\frac{3507}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{301121}{6912}
+\frac{26191}{1728} \z3
-\frac{1}{16} \z4
-\frac{4969}{1728} \z5
+\frac{1}{12} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(\frac{19991}{432}
-\frac{1661}{72} \z3
-\frac{7}{16} \z4
+\frac{91}{72} \z5
+\z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(\frac{9635}{144}
-\frac{61}{3} \z3\biggr)
+\colorfactor{\cf^3 \tf \nf} \bigl(3
+4 \z3\bigr)
+\frac{20}{9} \colorfactor{\dfFAna \nf} \z5
+\colorfactor{\dfFAna \nf} \biggl(\frac{14}{9}
+\frac{35}{18} \z3
+4 \z3^2\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{59059}{1536}
-\frac{255379}{18432} \z3
+\frac{77}{512} \z4
+\frac{90227}{36864} \z5
+\frac{475}{12288} \z6
+\frac{29}{2048} \z3^2
+\frac{9821}{18432} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{4825}{96}
+\frac{707}{32} \z3
+\frac{63}{256} \z4
+\frac{79}{192} \z5
-\frac{1}{16} \z3^2
+\frac{147}{128} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{2099}{64}
-\frac{11}{2} \z3
-\frac{3}{16} \z4
-\frac{5}{4} \z5\biggr)
+\colorfactor{\ca \cf^3} \biggl(-\frac{3}{2}
+\frac{10}{3} \z3\biggr)
+\colorfactor{\dfFAnr} \biggl(-\frac{5}{4} \z3
-\frac{9}{16} \z4
-5 \z5
-3 \z3^2
+\frac{441}{32} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{239}{384} \z3
+\frac{3}{256} \z4
-\frac{215}{1536} \z5
+\frac{275}{512} \z6
-\frac{141}{256} \z3^2
+\frac{35}{24} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{17}{32}
-\frac{167}{64} \z3
-\frac{265}{32} \z5
-\frac{75}{64} \z3^2
+\frac{161}{128} \z7\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{75971}{12288}
-\frac{8441}{6144} \z3
-\frac{37}{4096} \z4
+\frac{8635}{73728} \z5
+\frac{575}{24576} \z6
+\frac{23}{12288} \z3^2\biggr)
+\colorfactor{\ca^3 \cf} \biggl(-\frac{2795}{384}
+\frac{1595}{384} \z3
+\frac{1}{512} \z4
-\frac{5}{384} \z5
+\frac{25}{768} \z6
-\frac{5}{192} \z3^2\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{2065}{384}
-\frac{35}{12} \z3\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{3}{4}
-\frac{1}{2} \z3\biggr)
+\frac{2}{3} \colorfactor{\cf^4} \z3
+\colorfactor{\dfFAnr} \biggl(-\frac{3}{16} \z3
-\frac{21}{64} \z4
+\frac{55}{32} \z5
+\frac{25}{64} \z6
-\frac{19}{32} \z3^2\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{79}{512} \z3
+\frac{3}{128} \z4
+\frac{125}{3072} \z5
+\frac{25}{1024} \z6
+\frac{1}{512} \z3^2\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{53}{32} \z3
+\frac{25}{32} \z5
-\frac{3}{8} \z3^2\biggr)\Biggr] \gaugefactor{\xil^4}


==> form2tex/ququglqMSb1.inc <==
\colorfactor{\ca}
+\biggl(\frac{1}{2} \colorfactor{\ca}
+\colorfactor{\cf}\biggr) \gaugefactor{\xil}


==> form2tex/ququglqMSb2.inc <==
\Biggl[\colorfactor{\ca^2} \biggl(\frac{2015}{192}
-\frac{3}{2} \z3\biggr)
+\colorfactor{\ca \cf} \biggl(\frac{41}{4}
-3 \z3\biggr)
-\frac{5}{8} \colorfactor{\cf^2}
-\frac{95}{24} \colorfactor{\ca \tf \nf}
-\frac{7}{2} \colorfactor{\cf \tf \nf}\Biggr]
+\Biggl[\frac{181}{64} \colorfactor{\ca^2}
+\colorfactor{\ca \cf} \biggl(\frac{15}{2}
-3 \z3\biggr)\Biggr] \gaugefactor{\xil}
+\biggl(\frac{13}{16} \colorfactor{\ca^2}
+\frac{13}{8} \colorfactor{\ca \cf}\biggr) \gaugefactor{\xil^2}


==> form2tex/ququglqMSb3.inc <==
\Biggl[\colorfactor{\ca^3} \biggl(\frac{1127389}{7776}
-\frac{2615}{72} \z3
+\frac{9}{64} \z4
+\frac{185}{96} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{165737}{648}
-\frac{3175}{24} \z3
-\frac{69}{16} \z4
+\frac{165}{4} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{253}{6}
+44 \z3
+6 \z4
-20 \z5\biggr)
-\frac{73}{12} \colorfactor{\cf^3}
+\colorfactor{\dfFAnrcf} \biggl(\frac{1}{8}
+38 \z3
-\frac{85}{2} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{169525}{1944}
-\frac{2}{9} \z3
-\frac{9}{2} \z4\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{121637}{648}
+\frac{118}{3} \z3
+6 \z4\biggr)
+\colorfactor{\cf^2 \tf \nf} \biggl(-\frac{79}{6}
+16 \z3\biggr)
+\colorfactor{\ca \tf^2 \nf^2} \biggl(\frac{5161}{486}
+\frac{8}{9} \z3\biggr)
+\frac{1570}{81} \colorfactor{\cf \tf^2 \nf^2}\Biggr]
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{6497}{192}
-\frac{119}{192} \z3
+\frac{3}{16} \z4
-\frac{35}{16} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{13135}{144}
-41 \z3
+\frac{3}{8} \z4
+\frac{5}{2} \z5\biggr)
+\colorfactor{\ca \cf^2} \biggl(\frac{59}{16}
-17 \z3
+20 \z5\biggr)
+\frac{7}{8} \colorfactor{\cf^3}
+\colorfactor{\dfFAnrcf} \biggl(\frac{1}{4}
-\frac{15}{4} \z5\biggr)
+\colorfactor{\ca^2 \tf \nf} \biggl(-\frac{491}{48}
-\frac{1}{6} \z3\biggr)
+\colorfactor{\ca \cf \tf \nf} \biggl(-\frac{1067}{36}
+8 \z3\biggr)
-\frac{3}{2} \colorfactor{\cf^2 \tf \nf}\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{3281}{384}
-\frac{5}{32} \z3
+\frac{3}{64} \z4
+\frac{5}{32} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{39}{2}
-\frac{51}{8} \z3
+\frac{3}{16} \z4
+\frac{5}{4} \z5\biggr)
+\frac{3}{2} \colorfactor{\ca \cf^2}
+\colorfactor{\dfFAnrcf} \biggl(\frac{1}{8}
-\frac{3}{2} \z3\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^3} \biggl(\frac{235}{128}
-\frac{9}{64} \z3
+\frac{5}{48} \z5\biggr)
+\colorfactor{\ca^2 \cf} \biggl(\frac{11}{3}
-\frac{1}{3} \z3\biggr)
+\colorfactor{\ca \cf^2} \biggl(-\frac{1}{8}
+\z3\biggr)
-\frac{2}{3} \colorfactor{\cf^3} \z3
+\colorfactor{\dfFAnrcf} \biggl(-\frac{3}{2} \z3
+\frac{5}{4} \z5\biggr)\Biggr] \gaugefactor{\xil^3}


==> form2tex/ququglqMSb4.inc <==
\Biggl[\colorfactor{\ca^4} \biggl(\frac{16476486067}{5971968}
-\frac{38745445}{55296} \z3
+\frac{142471}{12288} \z4
-\frac{22095031}{73728} \z5
-\frac{238325}{8192} \z6
+\frac{139287}{4096} \z3^2
-\frac{2194031}{73728} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{348927845}{62208}
-\frac{2396227}{576} \z3
-\frac{20835}{512} \z4
+\frac{2317921}{1152} \z5
-\frac{20725}{256} \z6
+\frac{11063}{64} \z3^2
-\frac{131299}{384} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{21153731}{13824}
-\frac{26755}{48} \z3
-\frac{1167}{16} \z4
+\frac{1769}{8} \z5
+\frac{3925}{8} \z6
-\frac{351}{4} \z3^2
+\frac{24367}{16} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{277223}{288}
+\frac{32359}{8} \z3
+318 \z4
-\frac{1225}{3} \z5
-900 \z6
+156 \z3^2
-\frac{10185}{2} \z7\biggr)
+\colorfactor{\cf^4} \biggl(-\frac{42945}{128}
-\frac{3889}{2} \z3
-150 \z4
-970 \z5
+400 \z6
-80 \z3^2
+3528 \z7\biggr)
+\colorfactor{\dfFAnr} \biggl(-\frac{933}{4}
+\frac{6357}{16} \z3
+\frac{14955}{32} \z5
-\frac{4275}{64} \z6
-1043 \z7\biggr)
+\colorfactor{\dfFAnr} \biggl(\frac{3339}{64} \z4
+\frac{3585}{32} \z3^2\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{3359}{256}
+\frac{1827}{64} \z4\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{611963}{1536} \z3
-\frac{382995}{1024} \z5
-\frac{50925}{1024} \z6
+\frac{10407}{512} \z3^2
-\frac{200389}{3072} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{1775}{96}
+\frac{6577}{24} \z3
-\frac{156275}{192} \z5
+\frac{6279}{32} \z3^2
+\frac{35665}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{103135751}{41472}
+\frac{50161}{576} \z3
-\frac{3307}{64} \z4
+\frac{23627}{96} \z5
+\frac{275}{8} \z6
+\frac{305}{12} \z3^2
-\frac{931}{16} \z7\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{19779479}{3456}
+\frac{5263}{2} \z3
+\frac{615}{16} \z4
-\frac{49873}{72} \z5
-\frac{25}{2} \z6
+57 \z3^2
-\frac{441}{2} \z7\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{1649117}{1728}
+\frac{4591}{12} \z3
+\frac{111}{4} \z4
-167 \z5
+25 \z6
-190 \z3^2
+882 \z7\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(\frac{21775}{144}
-103 \z3
-24 \z4
+\frac{20}{3} \z5\biggr)
+\colorfactor{\dfFFnr \nf} \bigl(474
+1124 \z3
-1240 \z5
-384 \z3^2\bigr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{37}{6}
-\frac{3103}{4} \z3
-18 \z4
+\frac{1975}{6} \z5
+\frac{75}{2} \z6
-17 \z3^2
+588 \z7\biggr)
+\colorfactor{\ca \dfFFnrcf \nf} \biggl(-\frac{248}{3} \z3
-\frac{20}{3} \z5
-32 \z3^2
+147 \z7\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{20100131}{31104}
+\frac{3053}{36} \z3
+\frac{45}{4} \z4
-\frac{133}{3} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{1978291}{1296}
-323 \z3
-3 \z4
+\frac{332}{9} \z5\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(\frac{79531}{216}
-\frac{796}{3} \z3
-12 \z4\biggr)
+\colorfactor{\ca \tf^3 \nf^3} \biggl(-\frac{150979}{2916}
-\frac{20}{27} \z3
+\frac{4}{3} \z4\biggr)
+\colorfactor{\cf \tf^3 \nf^3} \biggl(-\frac{21391}{243}
-\frac{16}{9} \z3\biggr)\Biggr]
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{202830145}{373248}
-\frac{1358927}{55296} \z3
+\frac{3873}{1024} \z4
-\frac{2675863}{36864} \z5
-\frac{51175}{12288} \z6
+\frac{2281}{6144} \z3^2
+\frac{142807}{18432} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{1166182445}{746496}
-\frac{700441}{864} \z3
+\frac{2379}{256} \z4
-\frac{18971}{288} \z5
-\frac{2875}{192} \z6
+\frac{9061}{96} \z3^2
-\frac{791}{32} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{3850247}{41472}
-\frac{7237}{36} \z3
-\frac{21}{8} \z4
+\frac{20585}{72} \z5
+\frac{25}{8} \z6
-\frac{165}{4} \z3^2
+\frac{707}{16} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{177}{16}
-\frac{405}{8} \z3
+6 \z4
+230 \z5
-\frac{399}{2} \z7\biggr)
-\frac{91}{12} \colorfactor{\cf^4}
+\colorfactor{\dfFAnr} \biggl(\frac{39}{8}
+286 \z3
+\frac{303}{16} \z4
-\frac{1905}{8} \z5
-\frac{275}{8} \z6
+\frac{5}{4} \z3^2
-\frac{2835}{32} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{385}{192}
+\frac{655}{16} \z3
+\frac{1347}{256} \z4
-\frac{12275}{1536} \z5
-\frac{2375}{512} \z6
+\frac{481}{256} \z3^2
-\frac{50687}{1536} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{233}{288}
-\frac{151}{8} \z3
+\frac{145}{12} \z5
+\frac{373}{16} \z3^2
-\frac{22911}{256} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{6775939}{23328}
-\frac{30169}{864} \z3
-\frac{45}{4} \z4
+\frac{2591}{144} \z5
+\frac{13}{12} \z3^2\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{23050741}{23328}
+\frac{57523}{216} \z3
-\frac{105}{8} \z4
+\frac{1145}{9} \z5
+14 \z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{834731}{2592}
+\frac{4843}{18} \z3
+\frac{69}{2} \z4
-\frac{1034}{9} \z5
-32 \z3^2\biggr)
+\colorfactor{\cf^3 \tf \nf} \biggl(-\frac{131}{6}
+24 \z3\biggr)
+\colorfactor{\dfFAna \nf} \biggl(-\frac{1}{9}
+27 \z3
-\frac{5}{3} \z5
-8 \z3^2\biggr)
+\colorfactor{\ca^2 \tf^2 \nf^2} \biggl(\frac{717649}{23328}
+\frac{235}{54} \z3
+\frac{1}{2} \z4
-\frac{10}{9} \z5\biggr)
+\colorfactor{\ca \cf \tf^2 \nf^2} \biggl(\frac{73865}{729}
-\frac{332}{27} \z3
+2 \z4
-\frac{80}{3} \z5\biggr)
+\colorfactor{\cf^2 \tf^2 \nf^2} \biggl(\frac{202}{81}
+\frac{32}{3} \z3\biggr)\Biggr] \gaugefactor{\xil}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{28395497}{221184}
-\frac{88345}{9216} \z3
+\frac{887}{1024} \z4
+\frac{1145}{768} \z5
-\frac{175}{1024} \z6
+\frac{179}{384} \z3^2
-\frac{4501}{9216} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{8380967}{27648}
-\frac{144245}{1152} \z3
+\frac{807}{256} \z4
+\frac{2819}{144} \z5
-\frac{475}{384} \z6
-\frac{181}{96} \z3^2
+\frac{7}{12} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(\frac{8933}{1152}
-\frac{103}{24} \z3
+\frac{3}{8} \z4
+40 \z5
+\frac{9}{2} \z3^2
-\frac{35}{4} \z7\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{103}{64}
-28 \z3
+20 \z5\biggr)
+3 \colorfactor{\cf^4} \z3
+\colorfactor{\dfFAnr} \biggl(\frac{1}{4}
+\frac{23}{8} \z3
+\frac{33}{32} \z4
-\frac{795}{16} \z5
-\frac{175}{32} \z6
-\frac{35}{16} \z3^2
+\frac{679}{16} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(-\frac{113}{256}
+\frac{283}{48} \z3
+\frac{9}{16} \z4
-\frac{1855}{768} \z5
+\frac{375}{256} \z6
-\frac{247}{128} \z3^2
-\frac{665}{1536} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{277}{288}
-\frac{227}{12} \z3
+\frac{245}{64} \z5
-\frac{3}{16} \z3^2
-\frac{1799}{128} \z7\biggr)
+\colorfactor{\ca^3 \tf \nf} \biggl(-\frac{216713}{6912}
+\frac{53}{72} \z3
-\frac{1}{16} \z4
-\frac{49}{288} \z5\biggr)
+\colorfactor{\ca^2 \cf \tf \nf} \biggl(-\frac{64661}{864}
+\frac{1285}{72} \z3
-\frac{7}{16} \z4
-\frac{149}{72} \z5
+\z3^2\biggr)
+\colorfactor{\ca \cf^2 \tf \nf} \biggl(-\frac{461}{144}
-\frac{32}{3} \z3\biggr)
+4 \colorfactor{\cf^3 \tf \nf} \z3
+\colorfactor{\dfFAna \nf} \biggl(-\frac{5}{18}
+\frac{37}{12} \z3\biggr)\Biggr] \gaugefactor{\xil^2}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{276155}{9216}
-\frac{66505}{18432} \z3
+\frac{59}{512} \z4
+\frac{9643}{4096} \z5
+\frac{475}{12288} \z6
-\frac{805}{6144} \z3^2
+\frac{4333}{4608} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{4117}{64}
-\frac{947}{48} \z3
+\frac{123}{256} \z4
+\frac{203}{64} \z5
-\frac{1}{16} \z3^2
+\frac{147}{128} \z7\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{231}{64}
+\frac{83}{8} \z3
+\frac{3}{16} \z4
+\frac{5}{4} \z5\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{3}{2}
-\frac{14}{3} \z3\biggr)
+\colorfactor{\dfFAnr} \biggl(\frac{1}{8}
-\frac{11}{2} \z3
-\frac{9}{16} \z4
-\frac{15}{2} \z5
-3 \z3^2
+\frac{441}{32} \z7\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{1}{96}
+\frac{1079}{384} \z3
+\frac{3}{256} \z4
-\frac{3715}{512} \z5
+\frac{275}{512} \z6
-\frac{197}{256} \z3^2
+\frac{8449}{1536} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(\frac{7}{32}
-\frac{55}{4} \z3
+\frac{125}{16} \z5
-\frac{27}{16} \z3^2
-\frac{77}{256} \z7\biggr)\Biggr] \gaugefactor{\xil^3}
+\Biggl[\colorfactor{\ca^4} \biggl(\frac{61283}{12288}
-\frac{1201}{2048} \z3
-\frac{37}{4096} \z4
+\frac{48415}{73728} \z5
+\frac{575}{24576} \z6
-\frac{973}{12288} \z3^2
-\frac{1029}{8192} \z7\biggr)
+\colorfactor{\ca^3 \cf} \biggl(\frac{1253}{128}
-\frac{169}{128} \z3
+\frac{1}{512} \z4
+\frac{25}{128} \z5
+\frac{25}{768} \z6
-\frac{5}{192} \z3^2\biggr)
+\colorfactor{\ca^2 \cf^2} \biggl(-\frac{473}{384}
+\frac{35}{12} \z3\biggr)
+\colorfactor{\ca \cf^3} \biggl(\frac{1}{2}
-\frac{5}{6} \z3\biggr)
-\frac{2}{3} \colorfactor{\cf^4} \z3
+\colorfactor{\dfFAnr} \biggl(-\frac{59}{16} \z3
-\frac{21}{64} \z4
+\frac{135}{32} \z5
+\frac{25}{64} \z6
-\frac{19}{32} \z3^2\biggr)
+\colorfactor{\dfAAna} \biggl(\frac{51}{512} \z3
+\frac{3}{128} \z4
-\frac{1075}{3072} \z5
+\frac{25}{1024} \z6
-\frac{35}{512} \z3^2
+\frac{441}{1024} \z7\biggr)
+\colorfactor{\ca \dfFAnrcf} \biggl(-\frac{41}{8} \z3
+\frac{15}{4} \z5
+\frac{3}{32} \z3^2\biggr)\Biggr] \gaugefactor{\xil^4}

